The Great Dimming of Betelgeuse seen by the Himawari-8 meteorological satellite

Betelgeuse, one of the most studied red supergiant stars, dimmed in the optical by ~1.2 mag between late 2019 and early 2020, reaching an historical minimum called "the Great Dimming." Thanks to enormous observational effort to date, two hypotheses remain that can explain the Dimming: a decrease in the effective temperature and an enhancement of the extinction caused by newly produced circumstellar dust. However, the lack of multi-wavelength monitoring observations, especially in the mid infrared where emission from circumstellar dust can be detected, has prevented us from closely examining these hypotheses. Here we present 4.5-year, 16-band photometry of Betelgeuse between 2017-2021 in the 0.45-13.5 micron wavelength range making use of images taken by the Himawari-8 geostationary meteorological satellite. By examining the optical and near-infrared light curves, we show that both a decreased effective temperature and increased dust extinction may have contributed by almost the same amount to the Great Dimming. Moreover, using the mid-infrared light curves, we find that the enhanced circumstellar extinction actually contributed to the Dimming. Thus, the Dimming event of Betelgeuse provides us an opportunity to examine the mechanism responsible for the mass loss of red supergiants, which affects the fate of massive stars as supernovae.

==> TaniguchiD_photometric_catalog.csv <==
# Light curves of Betelgeuse in 0.45-13.5 micron measured with images taken by 
# the Himawari-8 meteorological satellite. 
# 
# Original paper: 
#   Daisuke Taniguchi, Kazuya Yamazaki, and Shinsuke Uno
#   "The Great Dimming of Betelgeuse seen by the Himawari-8 meteorological satellite"
#   Nature Astronomy, volume, page (2022)
# 
# Column descriptions: 
#   1st column: Observation date in UTC (accuracy of 10 min). 
#   The others: Spectral irradiance of each band [nW/m^2/micron]. 
# 
#Date (UTC)     ,Band 01    ,Band 02    ,Band 03    ,Band 04    ,Band 05    ,Band 06    ,Band 07    ,Band 08    ,Band 09    ,Band 10    ,Band 11    ,Band 12    ,Band 13    ,Band 14    ,Band 15    ,Band 16    
2017-01-01 01:30, 8.7885E+00, 1.8975E+01, 3.3476E+01, 9.6449E+01, 6.3616E+01, 2.2096E+01, 3.3284E+00, 5.2562E-01, 2.3557E-01, 2.4657E-01, 2.1030E-01,-----------, 2.2224E-01, 7.5043E-02, 8.4137E-02, 3.2542E-01
2017-01-01 02:10, 9.9818E+00, 1.6107E+01, 4.0640E+01, 6.5952E+01, 6.0267E+01, 2.6145E+01, 3.1568E+00, 6.2102E-01, 3.1697E-01, 2.2254E-01, 1.3246E-01, 3.0240E-01, 1.0276E-01, 6.0150E-02,-1.8073E-01, 5.1426E-02
2017-01-03 01:20, 1.2008E+01, 1.6314E+01, 3.6056E+01, 9.3217E+01, 5.2329E+01, 2.0680E+01, 3.0746E+00, 5.0720E-01, 1.7258E-01, 3.0376E-01, 2.7261E-01, 1.6776E-01,-4.9228E-02, 7.0713E-02,-6.6857E-02, 3.2118E-01
2017-01-03 02:00,-----------,-----------,-----------,-----------,-----------,-----------, 2.7568E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-01-05 01:10, 9.5398E+00, 1.5385E+01, 4.3311E+01, 7.4682E+01, 5.8083E+01,-----------, 3.2276E+00,-----------,-----------,-----------,-----------, 1.6551E-02, 1.2424E-01, 2.1638E-01, 1.9653E-01, 2.8851E-01
2017-01-06 01:10, 1.3444E+01, 1.8837E+01, 3.4467E+01, 1.0243E+02, 5.4806E+01,-----------, 3.0073E+00, 4.7839E-01, 2.9611E-01, 3.0162E-01, 9.6778E-02, 1.9896E-01, 4.9876E-04, 1.3153E-01, 6.9921E-02,-2.4858E-01
2017-01-06 01:50, 1.4181E+01, 2.0427E+01, 3.6001E+01, 9.2151E+01, 5.6419E+01, 2.1252E+01, 3.3538E+00, 4.6288E-01, 3.0934E-01, 3.3061E-01, 2.1551E-01, 2.2027E-01, 2.2491E-01, 8.5858E-02, 3.8213E-02,-4.5630E-01
2017-01-08 01:00, 1.0019E+01, 1.4966E+01, 3.4538E+01, 8.4495E+01, 5.6266E+01, 2.3966E+01, 3.4157E+00, 4.8568E-01, 2.2679E-01, 1.7301E-01, 2.4302E-01, 8.8538E-02, 3.7201E-01, 1.3326E-01, 6.6009E-02,-1.3058E-01
2017-01-09 01:40, 1.2192E+01, 1.8770E+01, 3.4824E+01, 9.0630E+01,-----------, 2.2112E+01, 3.2694E+00,-----------,-----------,-----------,-----------, 2.4498E-01,-----------, 1.7236E-01, 3.5678E-02,-2.7636E-01
2017-01-10 00:50, 1.1694E+01, 1.5035E+01, 3.7419E+01, 9.3431E+01, 4.9372E+01, 2.2191E+01, 2.9146E+00, 5.6510E-01,-----------, 2.4890E-01,-----------, 2.6811E-01, 2.3614E-01, 1.2910E-01, 5.9703E-02,-6.8693E-02
2017-01-11 00:50, 8.7663E+00, 1.4378E+01, 3.6253E+01, 7.3021E+01, 5.2226E+01, 2.1147E+01, 2.8083E+00, 5.6571E-01, 3.0388E-01, 3.2309E-01, 1.8957E-01, 2.6337E-01, 1.7022E-01, 1.0493E-01, 1.2316E-01,-1.5670E-01
2017-01-11 01:30, 1.3076E+01, 2.1970E+01, 3.5108E+01, 7.6005E+01, 5.0369E+01, 2.1449E+01, 3.0665E+00, 6.0656E-01, 3.7247E-01, 3.5460E-01,-1.0103E-02, 1.9410E-01, 2.3842E-01, 1.2081E-01, 8.2454E-02, 5.2475E-02
2017-01-13 00:40, 1.0792E+01, 1.8803E+01, 3.9200E+01, 1.0510E+02, 5.4452E+01, 2.1752E+01, 3.3001E+00, 6.5293E-01,-----------, 2.7944E-01, 3.0241E-01, 2.5256E-01, 1.5711E-01, 1.1556E-01, 1.7219E-01, 4.2542E-01
2017-01-16 00:30, 1.5326E+01, 1.8042E+01, 3.4415E+01, 8.4584E+01, 4.9347E+01, 2.1071E+01, 3.0669E+00, 5.4820E-01, 4.1063E-01, 4.9598E-01, 1.3816E-01, 2.5752E-01, 2.4479E-01, 1.1402E-01, 6.4485E-02, 1.8410E-01
2017-01-16 01:10, 1.3173E+01, 1.6210E+01, 3.3934E+01, 9.4584E+01, 4.8952E+01, 2.5190E+01, 3.3946E+00, 5.5831E-01, 4.4175E-01, 5.1449E-01, 1.9525E-01, 1.5788E-01,-7.3256E-03, 6.1541E-02, 4.7940E-02, 4.6131E-01
2017-01-21 00:50, 1.5965E+01, 1.7282E+01, 3.6310E+01, 8.6840E+01, 5.3646E+01, 2.3999E+01, 3.1406E+00, 5.9174E-01, 3.9165E-01, 2.3573E-01, 1.8119E-01,-----------, 2.0658E-01, 1.8426E-01, 3.1645E-02, 2.8804E-01
2017-01-24 00:00,-----------,-----------,-----------, 7.5075E+01, 5.0002E+01, 2.5336E+01, 3.2597E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-01-25 23:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-01-26 00:30, 9.9277E+00, 1.9978E+01, 3.3002E+01, 1.0455E+02, 6.1353E+01, 2.2974E+01, 3.3108E+00, 5.7639E-01, 1.2844E-01, 1.9864E-01, 1.3621E-01,-----------, 2.4806E-01, 2.6643E-02,-4.5006E-02, 2.5398E-01
2017-01-28 23:40, 1.3960E+01, 1.7524E+01, 3.7520E+01, 8.5934E+01, 4.9642E+01, 2.1916E+01, 3.3151E+00, 5.4940E-01, 3.6661E-01, 2.4427E-01, 1.7153E-01,-----------, 2.3753E-01, 1.4180E-01,-1.6431E-01,-5.6257E-02
2017-01-31 00:10,-----------,-----------,-----------, 8.7586E+01, 5.5773E+01,-----------, 2.9025E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-02-02 23:20, 1.2796E+01, 2.0704E+01, 3.7228E+01, 8.8705E+01, 4.9412E+01, 2.2720E+01, 3.1552E+00, 5.9425E-01, 3.6661E-01, 2.3095E-01,-3.1830E-02, 1.0902E-01, 1.0152E-01, 4.7371E-02, 8.9229E-02, 2.2418E-02
2017-02-03 00:00, 9.6992E+00, 2.0151E+01, 3.7917E+01, 8.1858E+01, 5.0511E+01, 2.2880E+01, 3.3041E+00, 5.5688E-01, 4.1442E-01, 3.3384E-01, 7.4977E-02, 2.5972E-01, 1.6702E-01, 9.4362E-02,-6.3290E-02, 2.1828E-01
2017-02-07 22:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-02-07 23:00, 1.0240E+01, 2.0876E+01, 3.2282E+01, 8.1209E+01, 5.0532E+01, 2.2492E+01, 3.0478E+00, 6.1153E-01, 3.6811E-01, 3.0262E-01, 1.5376E-01, 1.9654E-01, 1.2583E-01, 4.5827E-02, 1.2305E-01, 2.5815E-01
2017-02-07 23:40, 1.4181E+01, 2.2639E+01, 4.0709E+01, 9.8670E+01, 4.8225E+01, 2.4690E+01, 3.2850E+00, 5.0269E-01, 3.4839E-01, 3.2151E-01, 2.1665E-01, 9.0456E-02, 9.4647E-02, 2.0650E-01, 6.0856E-02,-1.6652E-01
2017-02-12 22:40, 8.7663E+00, 1.9321E+01, 3.7253E+01, 7.8936E+01, 4.8739E+01, 2.5349E+01, 3.1676E+00, 4.6531E-01, 4.2125E-01, 2.5675E-01, 2.1868E-01, 1.9625E-01, 2.3346E-01, 2.3796E-01, 5.9639E-02, 1.6652E-01
2017-02-12 23:20, 1.2008E+01, 2.3088E+01, 4.0891E+01, 9.0925E+01, 5.5737E+01, 2.1079E+01, 3.1737E+00, 5.5172E-01, 2.4592E-01, 2.7608E-01, 1.2027E-01, 1.3183E-01, 1.3048E-01,-5.4703E-03,-9.7370E-03, 2.5653E-01
2017-02-17 22:20, 1.0643E+01, 1.6971E+01, 3.8178E+01, 7.5081E+01, 5.4295E+01,-----------, 3.2459E+00, 4.5575E-01, 4.4042E-01, 3.2561E-01, 2.6688E-01,-----------, 2.1353E-01, 2.3572E-01, 7.5621E-02, 4.9781E-03
2017-02-17 23:00, 1.8674E+01, 1.9839E+01, 3.3521E+01, 7.2657E+01, 6.1165E+01, 2.1762E+01, 3.3092E+00, 4.1318E-01, 3.9848E-01, 3.7124E-01, 3.5145E-01, 1.2723E-01, 1.7728E-01, 1.6274E-01, 5.7205E-02,-1.2152E-01
2017-02-20 22:10,-----------,-----------,-----------, 9.3004E+01,-----------,-----------, 3.4543E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-02-22 22:40, 1.6833E+01, 1.8042E+01, 4.4477E+01, 7.8544E+01, 5.5648E+01, 1.9392E+01, 3.2541E+00, 6.4097E-01, 4.5086E-01, 1.1487E-01, 3.7488E-01,-----------, 2.8863E-01, 1.4907E-01,-1.2171E-03,-2.1378E-01
2017-02-25 21:50, 1.4704E+01, 1.8422E+01, 3.5781E+01, 7.9433E+01, 4.9018E+01, 2.2652E+01, 3.0147E+00, 4.1644E-01, 3.3017E-01, 1.9026E-01, 2.3274E-01,-----------, 3.6598E-02, 8.0340E-02, 1.5486E-01,-3.2404E-01
2017-02-27 22:20, 1.4807E+01, 2.1533E+01, 3.9051E+01, 9.9025E+01, 5.1612E+01, 2.2737E+01, 3.2673E+00,-----------,-----------,-----------,-----------,-----------,-----------, 7.5832E-02,-----------,-----------
2017-03-02 21:30, 1.4586E+01, 1.9114E+01, 4.1320E+01, 9.0837E+01, 5.6091E+01, 2.1653E+01, 3.1025E+00, 5.3072E-01, 4.7363E-01, 2.3454E-01, 1.9525E-01, 6.5979E-02, 2.0375E-02, 1.4819E-01, 1.0954E-02, 3.3754E-01
2017-03-02 22:10, 1.7459E+01, 2.2017E+01, 3.9095E+01, 9.7533E+01, 4.6296E+01, 2.3679E+01, 3.3657E+00, 4.3915E-01, 3.6661E-01, 2.6086E-01, 3.4052E-01, 2.4526E-01, 2.0805E-01, 7.7952E-02,-1.5280E-10, 1.7552E-01
2017-03-05 21:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-03-07 21:10, 1.2671E+01, 2.1257E+01, 4.1820E+01, 7.6342E+01, 4.9129E+01, 2.5944E+01, 3.3974E+00, 4.7652E-01, 3.4611E-01, 2.0821E-01, 2.5617E-01, 2.5752E-01, 2.7105E-01, 1.5524E-01, 5.3553E-02,-3.5554E-01
2017-03-07 21:50, 1.0682E+01, 2.5542E+01, 4.0225E+01, 7.8222E+01, 5.6446E+01, 2.2742E+01, 3.2768E+00, 6.0547E-01, 3.6969E-01, 3.0394E-01, 1.9213E-01, 2.3353E-01, 4.2514E-01, 1.4907E-01, 1.2415E-01,-1.8902E-01
2017-03-12 20:50, 1.4512E+01, 2.0427E+01, 4.5417E+01, 1.0242E+02, 5.6499E+01, 2.1303E+01, 3.0773E+00, 5.1016E-01, 2.8919E-01, 3.6018E-01, 8.2787E-02, 2.2608E-01, 2.2856E-01, 1.0667E-01, 1.9839E-01, 2.0253E-02
2017-03-12 21:30, 1.6899E+01, 1.9010E+01, 4.1353E+01, 8.4122E+01, 5.9617E+01, 2.2114E+01, 3.1415E+00, 4.7279E-01, 3.5750E-01, 2.6924E-01, 5.7794E-02, 2.5752E-01, 2.4572E-01, 1.5864E-01, 1.2780E-01,-1.7102E-01
2017-03-17 20:30, 1.3481E+01, 2.4920E+01, 4.1360E+01, 8.2151E+01, 5.1928E+01, 2.5028E+01, 3.4859E+00, 5.0269E-01, 3.3473E-01, 4.5591E-01, 1.9369E-01, 3.7675E-01, 2.1391E-01, 1.5864E-01, 2.0691E-02,-2.7228E-01
2017-03-17 21:10, 1.5383E+01, 2.4471E+01, 4.1799E+01, 9.4300E+01, 4.8765E+01, 2.4970E+01, 3.5484E+00, 5.9425E-01, 3.6384E-01, 3.9998E-01, 8.7473E-02, 1.5527E-01, 1.9841E-01,-2.4616E-02,-9.7370E-02, 9.0011E-02
2017-03-20 20:20,-----------,-----------,-----------,-----------,-----------,-----------, 3.6053E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-03-22 20:50, 1.3171E+01, 2.0116E+01, 4.4785E+01, 8.4176E+01, 5.3753E+01, 2.1131E+01, 3.0514E+00, 5.1390E-01, 3.3245E-01, 2.9676E-01, 1.6557E-01, 1.9638E-01, 3.1121E-01, 5.1690E-02, 1.4362E-01, 1.6427E-01
2017-03-23 20:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-03-25 20:00, 1.4273E+01, 2.3953E+01, 4.6455E+01, 8.6796E+01, 5.4623E+01, 2.2011E+01, 3.0371E+00, 3.8309E-01,-----------,-----------,-----------,-----------, 9.0803E-02, 1.8669E-01,-----------,-----------
2017-03-27 20:30, 1.4733E+01, 2.1084E+01, 4.0568E+01, 9.2055E+01, 5.6481E+01, 2.1048E+01, 2.8773E+00, 4.7320E-01, 2.3103E-01,-----------,-----------,-----------, 1.6113E-01, 9.7076E-02,-----------,-----------
2017-03-30 19:40, 1.3149E+01, 1.9044E+01, 4.0095E+01, 8.8829E+01, 5.6621E+01, 2.3657E+01, 3.4485E+00, 5.0455E-01, 2.5252E-01, 2.6086E-01, 1.2027E-01, 2.5094E-01, 1.4065E-01, 2.4838E-02, 3.9406E-01,-9.4512E-02
2017-03-30 20:20, 1.6068E+01, 1.7929E+01, 4.6527E+01, 9.2400E+01,-----------, 2.5568E+01, 3.0803E+00, 4.8529E-01, 3.8619E-01, 1.8579E-01, 1.3183E-01, 1.5965E-01, 7.1331E-02, 1.4578E-01, 2.0428E-01, 6.9576E-03
2017-04-02 19:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-04-04 19:20, 1.6575E+01, 1.9148E+01, 4.1774E+01, 6.6218E+01, 5.5046E+01, 2.3663E+01, 3.2871E+00, 4.9319E-01, 3.4176E-01, 3.7779E-01, 9.0597E-02, 8.7373E-02, 2.1098E-01, 1.8814E-01, 1.3875E-01, 1.8677E-01
2017-04-04 20:00, 1.7017E+01, 2.1602E+01, 4.0050E+01, 9.2542E+01, 5.2796E+01, 2.3394E+01, 3.1879E+00, 4.9334E-01, 3.2678E-01, 3.1600E-01, 8.4349E-02, 1.7168E-01, 1.6263E-01, 1.1077E-01, 9.0067E-02, 6.4133E-01
2017-04-09 19:00, 1.5801E+01, 2.1464E+01, 4.2285E+01, 1.0384E+02, 5.0120E+01, 2.2647E+01, 3.2844E+00, 5.2137E-01, 3.9393E-01, 3.1591E-01, 1.7182E-01, 3.7248E-01, 2.5054E-01,-4.1027E-03,-1.7040E-02, 2.2278E-01
2017-04-09 19:40, 1.5673E+01, 1.8561E+01, 4.4625E+01, 8.3767E+01, 4.6981E+01, 2.0973E+01, 2.8986E+00, 5.0203E-01, 4.8046E-01, 2.9564E-01, 5.4473E-02, 1.8540E-01, 2.2270E-01, 1.4907E-01, 7.0593E-02, 2.7003E-02
2017-04-14 18:40, 1.7717E+01, 1.8526E+01, 4.2048E+01, 7.8545E+01, 5.4630E+01, 2.2049E+01, 3.3636E+00, 4.6398E-01, 3.1071E-01, 4.0245E-01, 1.8792E-01, 3.3044E-01,-1.1058E-02, 1.6906E-01,-1.8004E-02, 9.1710E-03
2017-04-14 19:20, 2.0553E+01, 2.2605E+01, 4.3323E+01, 9.0979E+01, 4.5461E+01, 2.2126E+01, 3.0649E+00, 5.8865E-01, 4.0742E-01, 4.2599E-01, 2.9412E-01, 1.8394E-02, 2.0512E-02, 9.9611E-02, 1.0224E-01,-5.6257E-02
2017-04-16 18:30, 1.3906E+01, 2.4166E+01, 4.1142E+01, 8.8559E+01, 5.6379E+01, 2.3562E+01, 3.0693E+00,-----------,-----------,-----------,-----------, 2.0595E-01,-----------, 1.7197E-01, 1.0354E-01, 6.4808E-02
2017-04-19 18:20, 1.5102E+01, 1.8388E+01, 4.2256E+01, 9.2737E+01, 5.7795E+01,-----------, 3.3115E+00, 5.1001E-01, 3.2129E-01, 3.9471E-01, 3.1795E-01,-----------, 1.6278E-01, 2.3202E-01, 1.7383E-01, 2.5701E-02
2017-04-19 19:00, 1.6796E+01, 2.1360E+01, 4.6290E+01, 9.1738E+01, 4.8633E+01, 2.2520E+01, 3.2713E+00, 5.6062E-01, 2.2315E-01, 4.0924E-01, 2.3572E-01, 2.5154E-01, 2.0722E-01, 1.2582E-01, 2.4342E-03,-2.0027E-01
2017-04-22 18:10, 2.0392E+01, 2.0220E+01, 4.1166E+01, 1.0023E+02, 5.4494E+01, 2.4725E+01, 3.5481E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-04-24 18:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-04-26 17:50, 1.2818E+01, 2.1464E+01, 4.1757E+01, 1.0013E+02, 5.8719E+01, 2.4141E+01, 3.2680E+00,-----------,-----------, 2.3166E-01,-----------, 2.2518E-01, 1.9691E-01, 7.1846E-02,-4.7543E-03, 3.2688E-01
2017-04-27 17:50, 1.3518E+01, 2.4891E+01, 4.0430E+01, 9.2311E+01, 5.7656E+01, 2.1243E+01, 3.4141E+00, 5.0720E-01, 4.5792E-01, 3.6203E-01, 1.0805E-01,-----------,-6.0828E-03, 1.3473E-01, 1.0813E-02,-1.8692E-01
2017-04-27 18:30, 1.8122E+01, 2.7305E+01, 3.8954E+01, 8.8474E+01, 5.6876E+01, 2.0879E+01, 3.2217E+00, 5.8437E-01,-----------, 3.0966E-01, 1.9994E-01, 2.2067E-01, 1.8037E-01, 1.3720E-01, 1.3637E-01, 9.1878E-02
2017-04-28 17:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-04-29 17:40, 2.1087E+01, 2.3711E+01, 4.2775E+01, 8.1902E+01, 6.2115E+01, 2.3739E+01, 3.6469E+00, 5.2725E-01, 3.8095E-01, 2.5800E-01, 6.9159E-03, 1.1956E-01, 1.7368E-01, 1.5187E-01,-3.2059E-02, 5.3087E-01
2017-04-30 18:20, 1.4512E+01, 2.5829E+01, 4.7769E+01, 1.0609E+02, 6.0629E+01, 2.2498E+01, 3.2738E+00, 5.2922E-01,-----------, 3.1016E-01, 1.1503E-03, 2.1799E-01, 3.2014E-10, 1.3397E-01, 6.6622E-03, 2.8851E-01
2017-05-01 17:30, 1.4292E+01, 2.2052E+01, 4.1805E+01, 1.0318E+02, 5.4957E+01, 2.4267E+01, 2.8908E+00, 5.0550E-01, 4.0076E-01, 4.3639E-01, 2.2993E-01, 7.7752E-02, 6.8407E-02, 1.9722E-01,-2.5174E-02,-1.4540E-02
2017-05-02 17:30, 1.6685E+01, 2.1693E+01, 4.0020E+01, 9.5274E+01, 5.6861E+01, 2.1551E+01, 3.4329E+00, 4.8066E-01, 4.3675E-01, 2.0780E-01, 3.1362E-01, 2.5977E-01, 3.4019E-01, 1.1803E-01, 8.8260E-02, 1.5851E-01
2017-05-02 18:10, 1.9632E+01, 2.2985E+01, 3.9817E+01, 1.0075E+02, 6.7120E+01, 2.2653E+01, 3.4871E+00, 4.4340E-01, 4.5773E-01, 3.4748E-01, 7.9453E-02, 2.4734E-01,-3.8405E-02, 1.9274E-01, 9.5091E-02,-1.7121E-01
2017-05-04 17:20, 1.7312E+01, 2.4091E+01, 4.5359E+01, 8.9291E+01, 6.2797E+01, 2.3090E+01, 3.5562E+00, 5.4366E-01, 3.5474E-01, 2.5808E-01, 2.5255E-01, 2.0675E-01, 1.3251E-01, 1.4025E-01, 1.6710E-01, 1.9843E-01
2017-05-05 18:00, 1.6969E+01, 2.1260E+01, 5.1003E+01, 9.7235E+01, 6.0850E+01, 2.6011E+01, 3.2142E+00,-----------,-----------,-----------,-----------, 2.3103E-01,-----------, 6.7262E-02,-6.2907E-02, 1.8851E-01
2017-05-06 17:10, 1.4328E+01, 1.8837E+01, 4.1769E+01, 8.8661E+01, 5.3122E+01, 2.0785E+01, 3.0731E+00, 5.8902E-01,-----------, 3.7678E-01,-----------, 2.6420E-01, 4.2195E-01, 5.6891E-02, 2.3318E-02,-1.8381E-01
2017-05-07 17:10, 1.4844E+01, 2.4194E+01, 4.7686E+01, 9.1504E+01, 5.5903E+01, 2.2217E+01, 3.3101E+00, 5.1781E-01, 3.4818E-01, 3.0764E-01, 1.2894E-01, 2.4470E-01, 1.9780E-01, 1.4521E-01, 1.3388E-01,-5.2084E-01
2017-05-07 17:50, 1.7348E+01, 2.1913E+01, 4.2768E+01, 8.8670E+01, 5.8331E+01, 2.2092E+01, 3.4404E+00, 5.5514E-01, 2.2170E-01, 2.6967E-01, 1.1193E-01, 3.3527E-01, 1.1987E-01, 1.3082E-01, 7.1681E-02,-2.7769E-01
2017-05-09 17:00, 1.6344E+01, 2.3434E+01, 4.8696E+01, 7.7675E+01, 5.3676E+01, 2.2669E+01, 3.4525E+00, 4.9742E-01, 3.4567E-01, 1.7035E-01, 3.5659E-01, 3.0171E-01, 3.0160E-01, 1.5104E-01, 2.0564E-01, 8.5798E-02
2017-05-10 17:40, 1.3997E+01, 2.2570E+01, 4.7654E+01, 9.1887E+01, 5.9380E+01, 2.3208E+01, 3.0153E+00, 4.2807E-01, 5.6663E-01, 2.1374E-01, 2.6736E-01, 9.2573E-02, 1.6239E-01, 1.1777E-01,-1.6376E-02, 2.2216E-01
2017-05-11 16:50, 1.6538E+01, 2.1395E+01, 4.1414E+01, 7.4579E+01, 5.4325E+01, 2.2282E+01, 3.4974E+00, 5.1067E-01, 2.7902E-01, 2.9219E-01, 4.6209E-01, 5.4590E-02, 1.7042E-01, 1.3895E-01, 1.2837E-01,-7.0929E-02
2017-05-12 16:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-05-12 17:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-05-13 17:30, 1.9116E+01, 2.3953E+01, 4.7705E+01, 9.1512E+01, 6.0052E+01, 2.2276E+01, 3.4748E+00, 6.6208E-01, 3.1101E-01, 2.6369E-01, 2.2889E-01, 2.9014E-01, 1.3101E-01, 2.2665E-01, 1.4577E-01, 6.7796E-02
2017-05-14 16:40, 1.4439E+01, 1.9805E+01, 4.0642E+01, 7.4691E+01, 5.1366E+01, 2.3843E+01, 3.3106E+00, 4.6147E-01, 4.6005E-01, 2.7256E-01, 3.2698E-01, 3.6635E-01, 9.7306E-03, 7.6865E-02, 1.6553E-01, 1.5752E-01
2017-05-15 17:20, 1.4770E+01, 1.9321E+01, 3.7526E+01, 9.7053E+01, 5.4083E+01, 2.1820E+01, 3.4323E+00, 5.7445E-01, 2.7588E-01, 3.3670E-01, 5.3885E-02, 2.8818E-01, 1.7075E-01, 9.4275E-02,-1.3649E-02,-1.4526E-01
2017-05-17 16:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-05-17 17:10, 1.8084E+01, 2.6487E+01, 4.5566E+01, 8.2015E+01, 6.3839E+01, 2.3443E+01, 3.4127E+00, 6.3694E-01, 2.7468E-01, 3.0986E-01, 1.7363E-01, 2.8327E-01, 1.9249E-01, 1.4033E-01, 7.2700E-02,-4.1178E-01
2017-05-18 17:10, 1.7717E+01, 2.1762E+01, 4.5135E+01, 9.2737E+01, 5.4721E+01, 2.2216E+01, 3.1059E+00, 5.5897E-01, 3.3892E-01, 2.2812E-01, 1.1608E-01, 2.5419E-01, 2.0370E-01, 5.9773E-02,-2.2519E-01,-2.0866E-02
2017-05-19 16:20, 1.3149E+01, 2.2985E+01, 3.8647E+01, 9.8741E+01, 5.1645E+01, 2.2531E+01, 3.4494E+00, 6.3839E-01, 3.2238E-01, 2.3892E-01, 8.2421E-02, 3.2627E-01, 4.0562E-01, 2.8358E-01, 7.2516E-02, 2.9560E-01
2017-05-20 16:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-05-20 17:00, 1.7938E+01, 2.5681E+01, 4.1755E+01, 8.1671E+01, 4.8669E+01, 2.2353E+01, 3.3200E+00, 5.3275E-01, 2.0148E-01, 2.6721E-01, 1.4296E-01, 2.1307E-01, 3.4045E-02,-4.4228E-03,-8.3460E-03,-3.1813E-02
2017-05-22 16:50, 1.6314E+01, 2.3274E+01, 4.1797E+01, 1.0288E+02, 5.9296E+01, 2.2630E+01, 3.5654E+00, 4.0747E-01,-----------,-----------,-----------,-----------, 3.5182E-01, 1.6898E-01,-----------,-----------
2017-05-23 16:50, 1.6833E+01, 2.4402E+01, 4.3853E+01, 8.8776E+01, 5.1263E+01, 2.0962E+01, 3.2868E+00, 5.3109E-01, 3.2790E-01, 3.2355E-01,-3.2917E-02, 2.2906E-01, 1.8622E-01, 1.0195E-01, 3.7083E-02,-1.3800E-01
2017-05-24 16:00, 1.8085E+01, 2.5888E+01, 4.6280E+01, 7.9291E+01, 6.3115E+01, 2.2938E+01, 3.5452E+00, 6.0606E-01, 4.5786E-01, 2.3635E-01, 1.3161E-01, 2.5599E-01, 3.0494E-01, 6.0392E-02, 2.8065E-02,-1.3325E-01
2017-05-25 16:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-05-25 16:40, 1.7754E+01, 2.2224E+01, 4.9722E+01, 9.2381E+01, 5.9351E+01, 2.2874E+01, 3.4746E+00, 5.5785E-01, 2.5014E-01, 3.5539E-01, 9.6904E-02, 2.7898E-01,-9.0837E-02, 8.6157E-02, 2.1593E-01,-1.6652E-01
2017-05-27 15:50, 1.5404E+01, 2.0704E+01, 4.5971E+01, 8.6733E+01, 5.2715E+01, 2.3646E+01, 3.0517E+00, 4.8587E-01, 4.3492E-01, 2.6565E-01, 1.3121E-01, 1.7236E-01, 1.5823E-01, 7.5446E-02, 6.1266E-02, 2.2774E-02
2017-05-28 16:30, 1.4291E+01, 2.0531E+01, 4.8252E+01, 8.4300E+01, 5.2067E+01, 2.2954E+01, 3.0618E+00, 4.6803E-01, 4.8642E-01, 2.3511E-01, 3.8588E-01, 1.1722E-01,-2.4326E-02, 9.2685E-02, 1.5092E-01,-1.8452E-01
2017-05-29 15:40, 1.5691E+01, 2.5300E+01, 4.2387E+01, 9.2826E+01, 5.4532E+01, 2.1191E+01, 3.2532E+00, 4.5970E-01, 4.1898E-01, 3.9010E-01, 2.4836E-01, 3.2650E-01, 1.1281E-01, 1.4639E-01, 8.5199E-02,-2.5203E-01
2017-05-30 15:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-05-30 16:20, 1.8722E+01, 2.5197E+01, 4.5616E+01, 8.9179E+01, 6.0644E+01,-----------, 3.6081E+00, 5.2165E-01, 3.0120E-01, 1.5443E-01,-----------,-----------, 4.4298E-02, 2.2687E-01,-----------,-----------
2017-06-01 15:30, 2.0442E+01, 2.6683E+01, 4.8828E+01, 9.3785E+01, 5.9209E+01, 2.7090E+01, 3.3087E+00, 3.8869E-01, 3.5702E-01, 1.6136E-01, 2.0909E-01, 2.4986E-01, 1.0387E-01, 1.2761E-01,-1.1928E-01,-4.5006E-03
2017-06-02 16:10, 1.6722E+01, 2.3849E+01, 4.8145E+01, 6.8580E+01, 5.6377E+01, 2.6838E+01, 3.3923E+00, 6.1362E-01, 3.5222E-01, 2.1911E-01, 1.7098E-01, 1.6402E-01, 2.4582E-01, 1.1872E-01, 2.3685E-02, 2.5747E-01
2017-06-03 15:20, 1.2486E+01, 2.3054E+01, 4.9634E+01, 8.4762E+01, 5.7677E+01, 2.3115E+01, 3.2261E+00, 4.5517E-01, 4.2270E-01, 2.3790E-01, 1.1631E-01, 1.4715E-01, 2.7706E-01, 1.3369E-01, 6.1558E-02,-7.1289E-02
2017-06-04 15:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-04 16:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-06 15:10, 1.3407E+01, 2.8308E+01, 4.3615E+01, 9.7977E+01, 6.4170E+01, 2.3388E+01, 3.4907E+00, 6.7584E-01, 3.6524E-01, 3.8201E-01, 5.7794E-02, 3.5869E-01, 2.6519E-01, 1.8872E-01, 3.3128E-03, 2.7003E-02
2017-06-07 15:50, 1.3886E+01, 2.5404E+01, 4.1880E+01, 9.5615E+01, 5.8908E+01, 2.1340E+01, 3.5214E+00, 6.0342E-01, 3.8619E-01, 3.0995E-01, 3.2032E-01, 2.3453E-01, 1.3344E-01, 2.0540E-01, 1.9961E-01,-3.3529E-01
2017-06-09 15:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-09 15:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-11 14:50, 1.6500E+01, 2.4747E+01, 4.8304E+01, 8.6645E+01, 6.5091E+01, 2.5107E+01, 3.3965E+00, 4.5036E-01, 4.2125E-01, 1.6872E-01, 2.8668E-01, 1.5570E-01, 1.0988E-01, 1.9283E-01, 1.1928E-01, 2.4978E-01
2017-06-12 15:30, 1.5550E+01, 2.0220E+01, 4.4692E+01, 8.9309E+01, 5.5383E+01, 2.4803E+01, 2.9824E+00, 5.3114E-01, 3.2045E-01, 3.5681E-01,-3.9877E-03, 1.8548E-01, 8.8871E-02, 1.2582E-01, 1.1441E-01, 6.7508E-02
2017-06-14 15:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-15 15:20, 1.5912E+01, 2.6890E+01, 4.3837E+01, 9.7711E+01, 5.4516E+01, 2.2667E+01, 3.1318E+00, 5.1441E-01, 5.0663E-01, 2.8501E-01, 2.1272E-01, 1.8854E-01, 1.3117E-01, 1.4296E-01, 1.1157E-02,-6.3608E-02
2017-06-16 14:30, 1.7951E+01, 1.8101E+01, 4.5789E+01, 9.2826E+01, 5.8817E+01, 2.5278E+01, 3.2936E+00, 3.8092E-01, 3.6041E-01, 2.7685E-01, 2.7122E-01, 2.3453E-01, 2.1143E-01, 8.4635E-03, 2.8292E-02,-1.0564E-01
2017-06-17 15:10, 1.4291E+01, 2.1913E+01, 4.8736E+01, 1.0421E+02, 5.1085E+01, 2.1250E+01, 3.2874E+00, 5.1402E-01, 2.8608E-01, 4.1163E-01, 2.8540E-01, 1.7475E-01, 2.1696E-01, 6.9818E-02, 1.2996E-02, 1.7246E-01
2017-06-19 15:00, 1.1910E+01, 2.6367E+01, 4.4807E+01, 8.7781E+01, 6.3066E+01, 2.3513E+01, 3.5396E+00, 4.2304E-01, 3.9357E-01, 3.5810E-01, 2.8675E-01,-----------, 4.4209E-01, 6.8035E-02, 3.2084E-02, 4.1842E-02
2017-06-20 15:00, 1.5286E+01, 2.2708E+01, 4.4383E+01, 8.9753E+01, 5.7272E+01, 2.3506E+01, 3.4983E+00, 5.3071E-01, 2.6698E-01, 2.7347E-01,-5.4321E-03, 4.5986E-03, 9.8750E-02, 7.9843E-02, 6.5275E-02, 2.3451E-01
2017-06-21 14:10, 1.2191E+01, 2.4022E+01, 4.1857E+01, 8.7355E+01, 5.6311E+01, 2.4593E+01, 3.2549E+00, 6.9193E-01, 2.5471E-01, 3.3267E-01, 1.2363E-01, 3.3180E-01, 2.6920E-01, 6.5382E-02, 1.3770E-01,-2.0051E-02
2017-06-22 14:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-22 14:50, 1.5838E+01, 2.2708E+01, 4.9839E+01, 9.8368E+01, 5.3430E+01, 2.3189E+01, 3.1874E+00, 4.8291E-01, 4.0878E-01, 2.2198E-01, 8.9164E-02, 1.9314E-01, 2.5991E-01, 2.5386E-01, 2.0738E-01,-1.6427E-01
2017-06-24 14:00, 1.4822E+01, 2.1109E+01, 4.5280E+01, 9.1023E+01, 5.8872E+01, 2.2823E+01, 3.5908E+00, 4.9512E-01, 4.2898E-01, 2.2155E-01, 1.4683E-01, 2.7285E-01, 1.2747E-01, 1.2718E-01, 9.4896E-02,-----------
2017-06-26 13:50, 1.9301E+01, 2.5819E+01, 4.2982E+01, 9.9860E+01, 7.1258E+01, 2.3279E+01, 3.3689E+00, 5.3915E-01, 2.0659E-01, 3.3281E-01, 2.9712E-01, 3.7846E-01, 5.0426E-02,-6.4011E-03,-3.9727E-02, 1.4582E-01
2017-06-27 13:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-27 14:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-06-29 13:40, 1.2302E+01, 2.2605E+01, 4.4999E+01, 9.2062E+01, 5.1372E+01, 2.2838E+01, 3.2094E+00, 5.9004E-01, 4.1217E-01, 2.8413E-01, 7.8304E-02, 3.2227E-01, 1.5462E-01, 6.0611E-02, 7.0586E-02,-1.2602E-02
2017-06-30 14:20, 1.7643E+01, 2.1913E+01, 4.1425E+01, 8.8297E+01, 6.0263E+01, 2.4655E+01, 3.5098E+00, 5.4621E-01, 2.1918E-01, 2.4934E-01, 3.2749E-01, 7.7985E-02, 2.6946E-03, 1.0344E-01,-4.6735E-02, 1.5060E-01
2017-07-01 13:30, 1.0997E+01, 2.0220E+01, 4.0774E+01, 9.9629E+01, 5.3737E+01, 2.4226E+01, 3.2212E+00, 5.4949E-01, 2.4345E-01, 3.3505E-01, 1.2191E-01, 1.3096E-01, 1.6451E-01, 1.5401E-01, 1.5315E-01, 2.5899E-01
2017-07-02 13:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-07-02 14:10, 1.5801E+01, 2.2397E+01, 4.3600E+01, 1.0023E+02, 5.3367E+01, 2.4021E+01, 3.1006E+00, 4.9589E-01, 4.0370E-01, 4.1953E-01, 1.4831E-01, 3.0334E-01, 2.0080E-01, 5.8446E-02, 2.6905E-02, 2.1697E-01
2017-07-04 13:20, 1.3021E+01, 2.0471E+01,-----------, 8.7675E+01, 6.5710E+01, 2.6720E+01, 3.3013E+00, 7.1209E-01, 3.9533E-01, 3.0381E-01,-4.1476E-02, 3.2343E-01, 1.8871E-01, 1.3216E-01,-1.3295E-02, 1.2298E-01
2017-07-05 14:00, 1.0755E+01, 1.9770E+01, 3.7799E+01, 1.0984E+02, 5.5352E+01, 2.6017E+01, 3.1680E+00, 4.5886E-01, 3.6459E-01, 3.3059E-01, 3.2642E-01, 2.7445E-01, 2.3070E-01, 2.0426E-01, 2.3405E-01, 3.2925E-01
2017-07-06 13:10, 7.5417E+00, 1.7489E+01, 3.7320E+01, 9.1334E+01, 6.4325E+01, 2.6473E+01, 3.4430E+00, 5.8563E-01, 4.3874E-01, 2.8711E-01, 1.8683E-01, 2.0916E-01, 1.0254E-01, 1.1289E-01, 1.4182E-01,-4.3809E-02
2017-07-07 13:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-07-07 13:50, 1.1976E+01, 2.0907E+01, 3.9025E+01, 8.3318E+01, 4.6914E+01, 2.6870E+01, 3.1256E+00, 5.6730E-01, 2.7325E-01, 3.7586E-01, 1.2463E-01, 7.6804E-02, 1.5823E-01, 1.4856E-01, 7.9433E-02,-2.3024E-01
2017-07-09 13:00, 1.2450E+01, 1.8803E+01, 3.6072E+01, 8.9416E+01, 5.4824E+01, 2.5422E+01, 3.3245E+00, 5.6173E-01, 3.0953E-01, 3.1733E-01, 2.0055E-01, 2.6365E-01, 4.3186E-02, 1.9070E-01, 5.2190E-02, 4.5006E-01
2017-07-10 13:40, 1.9931E+01, 2.2200E+01, 4.3796E+01, 7.9629E+01, 5.2370E+01, 2.4014E+01, 3.2800E+00, 5.6612E-01, 3.8939E-01, 2.7020E-01, 1.5178E-01, 1.2379E-01,-4.8027E-02, 1.5503E-01, 2.2590E-01, 2.0784E-01
2017-07-11 12:50, 1.4360E+01, 1.9010E+01, 3.9711E+01, 8.2606E+01, 5.8602E+01, 2.4999E+01, 3.1115E+00, 6.0995E-01,-----------, 2.4267E-01, 1.9638E-01, 2.6352E-01, 7.5014E-02, 3.0871E-01, 8.2449E-02, 2.4937E-01
2017-07-12 12:50, 1.0387E+01, 2.1498E+01, 3.5168E+01, 7.4957E+01, 6.0907E+01, 2.3948E+01, 3.4137E+00, 5.7319E-01, 3.3659E-01, 3.4484E-01, 4.1464E-02, 1.6707E-01,-9.1104E-02, 1.2681E-01,-7.0151E-02,-4.9097E-03
2017-07-12 13:30, 1.4328E+01, 2.1706E+01, 3.7068E+01, 6.8882E+01, 5.5126E+01, 2.5743E+01, 3.2677E+00, 4.9271E-01, 2.4146E-01, 2.5541E-01, 1.1379E-01, 1.1531E-01, 2.4309E-01,-3.7247E-02,-9.2081E-02,-1.6967E-01
2017-07-14 12:40, 1.4506E+01, 1.7938E+01, 4.1091E+01, 8.8598E+01, 5.7947E+01, 2.3919E+01, 2.8993E+00, 5.1941E-01, 3.3761E-01, 2.7014E-01, 2.3243E-01, 1.8525E-01, 1.6878E-01, 1.6296E-01, 9.2367E-02, 9.6811E-02
2017-07-17 13:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-07-19 12:20, 1.1953E+01, 2.0116E+01, 3.5487E+01, 8.9661E+01, 5.8700E+01, 2.4878E+01, 3.4604E+00, 5.2954E-01,-----------, 3.9904E-01, 4.1299E-01, 3.4334E-01, 1.5003E-01,-1.3532E-02, 1.6655E-01, 2.1934E-01
2017-07-20 12:20, 1.4404E+01, 1.9727E+01, 3.9745E+01, 9.3341E+01, 6.1873E+01, 2.3435E+01, 3.8554E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.2336E-01,-----------,-----------
2017-07-20 13:00, 1.0497E+01, 1.5165E+01, 3.6392E+01, 7.8563E+01, 5.0336E+01, 2.4154E+01, 3.4743E+00, 5.0318E-01,-----------, 4.2887E-01, 3.2490E-02, 1.4350E-01, 1.8096E-01, 1.5024E-01, 1.9337E-01, 3.0999E-01
2017-07-22 12:10, 1.2413E+01, 2.4125E+01, 3.5322E+01, 7.6262E+01, 5.9197E+01, 2.1674E+01, 3.4760E+00, 5.5007E-01, 3.8945E-01, 9.8635E-02, 9.4599E-02, 3.7386E-01, 3.0880E-01, 1.7973E-01,-----------,-----------
2017-07-22 12:50, 1.4705E+01, 2.0812E+01, 3.6184E+01, 8.2524E+01, 5.9113E+01, 2.2074E+01, 3.5246E+00,-----------,-----------,-----------,-----------,-----------,-----------, 2.1917E-01,-----------,-----------
2017-07-24 12:00, 8.3243E+00, 1.8211E+01, 3.7728E+01, 6.6831E+01, 5.7159E+01, 2.6708E+01, 3.1647E+00, 5.1427E-01,-----------, 3.1973E-01,-----------, 2.3136E-01, 1.1721E-02, 1.7533E-01, 2.8186E-03, 8.0536E-02
2017-07-25 12:00, 1.0987E+01, 2.0185E+01, 3.2321E+01, 8.1423E+01, 5.2954E+01, 2.3209E+01, 3.2841E+00, 4.8234E-01, 3.6433E-01, 1.4316E-01, 2.6677E-01,-----------, 1.8251E-01, 8.3243E-02, 2.7772E-02,-7.6016E-02
2017-07-27 12:30,-----------,-----------,-----------, 8.1813E+01,-----------,-----------, 3.2802E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-07-30 11:40, 1.2486E+01, 2.2777E+01, 3.1731E+01, 7.8119E+01, 5.9516E+01, 2.2530E+01, 3.2856E+00, 7.1198E-01, 4.9184E-01, 3.5180E-01, 2.2181E-01, 1.5584E-01, 3.2379E-01, 1.8599E-01, 9.9804E-02, 3.8255E-02
2017-07-30 12:20, 1.1823E+01, 1.9736E+01, 3.8122E+01, 7.9238E+01, 6.4436E+01, 2.3305E+01, 3.4798E+00, 6.2041E-01, 4.6613E-01, 2.7642E-01, 1.4058E-01, 1.0270E-01, 2.5493E-01, 1.4360E-01, 1.3388E-01,-1.2602E-01
2017-08-04 11:20, 1.4171E+01, 1.4897E+01, 3.8899E+01, 8.9895E+01, 6.2133E+01, 2.6109E+01, 3.5121E+00, 6.1107E-01, 4.0759E-01, 3.2548E-01, 9.9969E-02, 3.0915E-01,-8.4242E-02, 8.4789E-02, 3.2862E-02, 6.7508E-03
2017-08-04 12:00, 1.2547E+01, 1.7186E+01, 3.3075E+01, 1.0839E+02, 5.0493E+01, 2.4976E+01, 3.0676E+00, 5.8491E-01, 5.6435E-01, 2.1180E-01, 3.4052E-01, 2.8612E-01, 1.4944E-01, 1.1077E-01, 9.4936E-02, 3.2179E-01
2017-08-09 11:00, 1.4033E+01, 1.7005E+01, 2.7852E+01, 7.0019E+01, 5.3058E+01, 2.4003E+01, 3.5167E+00, 3.9991E-01, 1.6914E-01, 2.0941E-01, 2.6554E-02, 2.8664E-01, 2.0815E-01, 9.7098E-02, 7.4245E-02, 5.6257E-02
2017-08-09 11:40, 9.5767E+00, 1.6832E+01, 3.6813E+01, 8.6289E+01, 5.6002E+01, 2.5778E+01, 3.4185E+00, 5.8117E-01, 6.0114E-01, 3.8531E-01, 1.1000E-02, 2.4372E-01, 1.1721E-01, 3.6924E-02, 7.0593E-02, 2.3853E-01
2017-08-12 10:50,-----------,-----------,-----------,-----------,-----------,-----------, 2.9817E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-08-14 11:20, 9.3925E+00, 1.7869E+01, 3.6373E+01, 6.5507E+01, 6.1176E+01, 2.4591E+01, 3.6145E+00, 4.7465E-01, 4.0987E-01, 2.9004E-01, 3.2021E-01, 2.4346E-01, 1.8312E-01, 7.3197E-03, 9.7342E-02,-6.9759E-02
2017-08-15 11:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-08-17 10:30, 1.2265E+01, 1.8827E+01, 3.6396E+01, 9.3686E+01, 6.0822E+01, 2.4872E+01, 3.6890E+00, 6.4330E-01,-----------,-----------,-----------,-----------, 5.7954E-03, 2.3209E-01,-----------,-----------
2017-08-19 11:00, 1.0939E+01, 1.5018E+01, 3.7081E+01, 6.5579E+01, 6.0202E+01, 2.4491E+01, 3.5963E+00, 5.1390E-01, 4.9412E-01, 2.7283E-01, 1.1090E-01,-----------, 2.9302E-02, 1.3162E-01, 5.4226E-02, 1.5977E-01
2017-08-21 10:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-08-22 10:10, 1.2199E+01, 1.7731E+01, 2.9772E+01, 8.0605E+01, 5.5117E+01, 2.5155E+01, 3.3571E+00, 5.2137E-01, 2.4592E-01, 2.7881E-01, 2.9210E-01,-----------, 1.1281E-01, 4.1027E-03, 1.1952E-01,-4.6806E-01
2017-08-24 10:40, 1.1934E+01, 1.8008E+01, 3.1771E+01, 7.0055E+01, 5.4140E+01, 2.4591E+01, 3.3614E+00,-----------,-----------,-----------,-----------,-----------,-----------, 4.0463E-02,-----------,-----------
2017-08-27 09:50, 1.3481E+01, 1.4620E+01, 3.4865E+01, 8.3493E+01, 5.3048E+01, 2.2896E+01, 3.3322E+00, 5.7930E-01, 3.4383E-01, 2.7043E-01, 1.2302E-01, 2.0080E-01, 2.8911E-01, 1.8189E-01,-3.0428E-02,-1.1926E-01
2017-08-27 10:30, 9.4293E+00, 1.5208E+01, 3.6344E+01, 9.1909E+01, 5.9812E+01, 2.6430E+01, 3.3237E+00, 5.4753E-01, 4.3492E-01, 1.9026E-01, 2.0306E-01, 1.4715E-01, 1.7142E-01, 7.6584E-02, 7.7896E-02, 1.3052E-01
2017-09-01 09:30, 9.1347E+00, 2.1429E+01, 3.4007E+01, 6.9496E+01, 6.1745E+01, 2.4036E+01, 3.4314E+00, 4.5970E-01, 3.4839E-01, 2.8719E-01, 1.4839E-01, 2.9124E-02, 1.9774E-01, 9.0260E-02, 8.5189E-02, 1.4402E-01
2017-09-01 10:10, 9.9082E+00, 2.0081E+01, 3.4797E+01, 8.5863E+01, 5.0141E+01, 2.4399E+01, 3.1403E+00, 6.1855E-01, 3.6205E-01, 3.3984E-01, 8.4349E-02, 2.8664E-01, 2.4174E-01, 1.2582E-01, 2.0448E-01,-2.2503E-03
2017-09-06 09:10, 1.1308E+01, 1.1682E+01, 3.4511E+01, 8.6733E+01, 5.0068E+01, 2.3663E+01, 3.1508E+00, 5.3445E-01, 3.3473E-01, 3.5659E-01, 1.3433E-01, 2.4219E-01, 3.4963E-01, 1.4223E-01, 9.2501E-02, 8.5511E-02
2017-09-06 09:50, 1.0792E+01, 1.5830E+01, 2.8890E+01, 8.7231E+01, 6.0431E+01, 2.3850E+01, 3.4616E+00, 6.5779E-01, 4.2581E-01, 5.2053E-01, 1.0703E-01, 1.5788E-01, 1.9633E-01, 1.6548E-01, 1.3875E-01, 2.0703E-01
2017-09-09 09:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-09-11 08:50, 1.2965E+01, 1.6590E+01, 3.4976E+01, 7.6929E+01, 5.6711E+01, 2.1992E+01, 3.5025E+00, 5.1203E-01, 3.5294E-01, 2.6568E-01, 1.9681E-01, 1.8596E-01, 2.2123E-01, 2.1940E-01, 7.3429E-02,-1.6796E-01
2017-09-11 09:30, 9.3188E+00, 1.8803E+01, 2.8373E+01, 6.4300E+01, 5.3150E+01, 2.5222E+01, 2.9947E+00, 5.0455E-01, 3.0968E-01, 2.0515E-01, 5.9356E-02, 1.9467E-01, 1.6556E-01,-2.0514E-02, 1.3510E-01,-5.4007E-02
2017-09-14 08:40, 9.9082E+00, 1.6003E+01, 3.6866E+01, 8.0588E+01, 5.7638E+01, 2.5122E+01, 3.6487E+00, 6.2678E-01,-----------,-----------,-----------,-----------, 2.3830E-01, 1.8433E-01,-----------,-----------
2017-09-16 09:10, 8.5168E+00, 1.6269E+01, 3.2317E+01, 7.4140E+01, 6.0503E+01, 2.3383E+01, 3.3363E+00, 5.8007E-01, 3.1651E-01, 4.3078E-01, 1.5308E-01,-----------, 1.4370E-01, 1.7435E-01,-2.0691E-02,-1.7552E-01
2017-09-17 08:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-09-19 08:20, 1.1345E+01, 1.8180E+01, 2.8090E+01, 5.9379E+01, 5.6103E+01, 2.2993E+01, 3.3011E+00, 5.0269E-01, 3.3017E-01, 3.1710E-01, 1.4058E-02,-----------, 1.5492E-01, 1.6385E-01, 3.1752E-03,-2.9254E-02
2017-09-21 08:50, 1.2413E+01, 1.7455E+01, 3.2383E+01, 8.4122E+01, 5.6818E+01, 2.4816E+01, 3.7584E+00, 6.1242E-01, 4.8501E-01, 3.9098E-01, 3.0303E-01,-----------, 1.7767E-01, 1.0367E-01, 4.6243E-02,-4.5456E-01
2017-09-24 08:00, 1.0422E+01, 1.5796E+01, 3.2994E+01, 8.7474E+01, 5.6969E+01, 2.3357E+01, 3.6037E+00, 5.0787E-01, 4.0532E-01, 2.5607E-01,-8.2787E-02, 2.1887E-01, 2.3493E-02, 9.2995E-02, 9.7370E-03,-2.0703E-01
2017-09-24 08:40, 1.3695E+01, 1.3134E+01, 2.9620E+01, 7.2932E+01, 4.9579E+01, 2.4179E+01, 3.4550E+00, 5.5127E-01, 3.2562E-01, 3.6018E-01, 1.3902E-01, 2.6053E-01, 2.4812E-01, 1.5727E-01, 7.0593E-02, 3.4654E-01
2017-09-26 08:30,-----------,-----------,-----------, 8.5153E+01,-----------,-----------, 3.2179E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-09-29 07:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-09-29 07:40, 8.5453E+00, 1.6141E+01, 3.1520E+01, 7.2914E+01, 5.1729E+01, 2.4992E+01, 3.4150E+00, 5.0642E-01, 4.0076E-01, 1.1607E-01, 1.1246E-01, 2.2380E-01, 1.2996E-01, 7.1114E-02, 1.4362E-01, 1.1026E-01
2017-09-29 08:20, 1.1345E+01, 1.4551E+01, 2.5130E+01, 7.5366E+01, 5.5914E+01, 2.3350E+01, 3.1769E+00, 5.2511E-01, 2.9374E-01, 2.7283E-01, 1.2135E-01, 3.1577E-01,-2.9302E-03, 2.3112E-01, 1.7892E-01, 2.5203E-01
2017-10-04 07:20, 8.5453E+00, 1.4655E+01, 3.4090E+01, 8.1476E+01, 5.2070E+01, 2.2608E+01, 3.3605E+00, 5.3819E-01, 3.4156E-01, 3.9967E-01, 8.9035E-02, 1.4102E-01, 2.1537E-01, 1.1488E-01,-1.2668E-02,-2.0703E-01
2017-10-04 08:00, 8.7179E+00, 1.5035E+01, 3.2283E+01, 7.8794E+01, 5.2761E+01, 2.5530E+01, 3.3486E+00, 5.5127E-01, 3.5977E-01, 3.8770E-01, 8.2787E-02, 2.0694E-01, 1.8461E-01, 7.5216E-02, 4.9902E-02,-1.1926E-01
2017-10-09 07:00, 9.8524E+00, 1.5865E+01, 3.3026E+01, 7.3270E+01, 5.2353E+01, 2.5390E+01, 3.4107E+00, 5.3636E-01, 3.0285E-01, 1.8819E-01, 1.0147E-01, 1.9754E-01, 1.4005E-01,-1.0394E-01, 8.6353E-02, 8.8534E-02
2017-10-09 07:40, 1.0780E+01, 1.4206E+01, 3.0856E+01, 7.2985E+01, 5.5755E+01, 2.3493E+01, 3.6108E+00, 4.6531E-01, 5.2600E-01, 2.5607E-01, 3.6707E-01, 1.4614E-01, 1.6355E-01, 6.2908E-02,-3.2862E-02, 1.3727E-01
2017-10-12 06:50, 1.2785E+01, 1.7181E+01, 2.5049E+01, 6.9966E+01, 5.9298E+01, 2.5558E+01, 3.2901E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-10-14 07:20, 9.2961E+00, 1.4171E+01, 2.6131E+01, 7.3980E+01, 5.4054E+01, 2.1083E+01, 3.5359E+00, 5.4193E-01, 5.0551E-01, 2.2151E-01, 1.8432E-01,-----------, 2.3311E-01, 1.6821E-01, 1.9780E-02, 3.0154E-01
2017-10-17 06:30, 1.2450E+01, 1.5423E+01, 2.7803E+01, 8.2772E+01, 6.4755E+01, 2.2790E+01, 3.5917E+00, 5.6996E-01, 2.7304E-01, 3.4659E-01, 2.3586E-01,-----------, 8.9689E-02, 1.5186E-02, 8.3576E-02,-2.9704E-01
2017-10-19 07:00, 8.8032E+00, 1.7973E+01, 2.8630E+01, 7.3252E+01, 5.4395E+01, 2.5211E+01, 3.5124E+00, 4.5597E-01, 3.4650E-01, 3.3551E-01, 1.7026E-01,-----------, 1.1054E-01, 9.1204E-02, 2.1908E-02,-8.7761E-02
2017-10-22 06:10, 7.3667E+00, 1.5796E+01, 3.0817E+01, 6.0072E+01, 5.4221E+01, 2.0290E+01, 3.5945E+00, 5.4940E-01, 2.8463E-01, 3.1208E-01, 3.1240E-03, 1.2263E-01, 1.5091E-01, 7.5767E-02, 9.0067E-02,-9.6762E-02
2017-10-22 06:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-10-24 06:40,-----------,-----------,-----------,-----------,-----------,-----------, 2.8131E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-10-27 05:50, 1.0616E+01, 1.5968E+01, 2.9305E+01, 5.9565E+01, 5.8997E+01, 2.2718E+01, 3.1887E+00, 4.3915E-01, 3.5750E-01, 2.7043E-01,-4.0612E-02, 1.5175E-01, 2.0658E-01, 1.4782E-01, 1.1806E-01, 9.0011E-03
2017-10-27 06:30, 8.9137E+00, 1.5726E+01, 2.7885E+01, 6.5365E+01, 5.5383E+01, 2.4793E+01, 3.0874E+00, 6.2415E-01, 5.5788E-01, 3.3625E-01, 1.5152E-01, 2.3913E-01, 1.9486E-01, 2.0377E-01, 8.8850E-02,-4.0505E-02
2017-10-28 06:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-11-01 05:30, 1.3840E+01, 1.4828E+01, 2.7822E+01, 6.5934E+01, 4.6581E+01, 2.2850E+01, 3.0219E+00, 5.0455E-01, 3.3245E-01, 1.8428E-01, 1.6401E-01, 1.4256E-01, 1.4784E-01, 1.9556E-01,-7.1027E-02, 2.4078E-01
2017-11-01 06:10, 1.0276E+01, 1.4583E+01, 2.9127E+01, 5.9575E+01, 4.7303E+01, 2.2795E+01, 3.0956E+00, 5.9612E-01, 4.8046E-01, 2.9180E-01, 8.1225E-02, 1.5175E-01, 5.7163E-02, 1.2582E-01, 3.0428E-02,-3.2404E-01
2017-11-06 05:10, 9.7639E+00, 1.5005E+01, 2.6859E+01, 7.2932E+01, 5.9493E+01, 2.3234E+01, 3.2604E+00, 4.6905E-01, 3.2507E-01, 3.7095E-01, 2.9522E-01, 2.6059E-01, 2.2123E-01, 2.1881E-01, 6.8159E-02,-3.5329E-01
2017-11-06 05:50, 8.2507E+00, 1.3445E+01, 2.6623E+01, 9.1332E+01, 5.3257E+01, 2.5091E+01, 3.0893E+00, 5.7557E-01, 3.5977E-01, 3.1950E-01, 3.2177E-01, 8.7373E-02, 1.0988E-01, 6.9746E-02,-2.4342E-03,-6.3008E-02
2017-11-09 05:00,-----------,-----------,-----------,-----------,-----------,-----------, 3.0677E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-11-11 04:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-11-11 05:30, 6.1715E+00, 1.6279E+01, 2.7842E+01, 7.6218E+01, 5.1822E+01, 2.6221E+01, 2.9565E+00, 6.9174E-01, 3.6293E-01, 1.4599E-01, 2.1712E-01, 1.2601E-01, 5.7140E-02, 1.6663E-01, 1.7507E-01, 1.0126E-01
2017-11-14 04:40, 8.3759E+00, 1.7505E+01, 2.7728E+01, 6.3216E+01, 4.7942E+01, 2.5404E+01, 2.9949E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-11-16 05:10, 8.0696E+00, 1.6763E+01, 3.1398E+01, 6.9691E+01, 4.6755E+01, 2.5593E+01, 2.8764E+00, 6.2789E-01, 3.4895E-01, 2.9357E-01, 1.8276E-01,-----------, 4.3954E-03, 1.2086E-01,-1.3973E-01,-1.1251E-02
2017-11-19 04:20, 9.0242E+00, 1.5070E+01, 2.7758E+01, 7.0836E+01, 5.4621E+01, 2.5805E+01, 3.2749E+00, 4.6905E-01, 3.0740E-01, 3.0757E-01,-1.6201E-01,-----------, 2.2868E-01, 7.5769E-02,-3.3422E-02,-2.9479E-01
2017-11-21 04:10, 1.2969E+01, 1.6590E+01, 3.4642E+01, 7.6733E+01, 6.0341E+01, 2.3783E+01, 3.4427E+00, 3.9275E-01,-----------, 3.4917E-01, 1.2969E-01, 3.7049E-02, 8.4206E-02, 2.8649E-01, 2.0533E-01, 4.3469E-02
2017-11-21 04:50,-----------,-----------,-----------,-----------,-----------,-----------, 2.9971E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-11-24 04:00, 9.8608E+00, 1.4897E+01, 3.0484E+01, 5.9859E+01, 5.2351E+01, 2.4233E+01, 3.4966E+00, 5.0560E-01, 4.6551E-01, 2.6562E-01, 2.9722E-01, 1.6642E-01, 3.2562E-01, 1.3208E-01,-1.3920E-02,-3.2008E-01
2017-11-24 04:40, 1.0608E+01, 1.4862E+01, 3.1563E+01, 7.8079E+01, 6.2381E+01, 2.4047E+01, 3.2050E+00, 5.0829E-01, 3.4839E-01, 2.7163E-01, 1.8744E-01, 2.2686E-01, 1.8314E-01, 1.8872E-01,-5.1119E-02, 8.3260E-02
2017-11-26 03:50, 9.1869E+00, 1.3147E+01, 2.9054E+01, 6.6692E+01, 5.1705E+01,-----------, 2.9560E+00,-----------,-----------,-----------,-----------, 1.5273E-01,-1.4534E-01, 1.9037E-01, 2.6080E-01, 3.7141E-01
2017-11-29 03:40, 1.1662E+01, 1.5277E+01, 3.0972E+01, 6.3713E+01, 5.6549E+01, 2.2593E+01, 3.4290E+00, 4.8281E-01, 3.6098E-01, 3.4596E-01, 1.0797E-01, 2.1921E-01, 2.1426E-01, 1.3395E-01, 1.5813E-01,-3.6725E-01
2017-11-29 04:20, 1.3223E+01, 1.2754E+01, 3.3417E+01, 7.1636E+01, 5.5136E+01, 2.4826E+01, 3.2984E+00, 4.5784E-01, 3.6661E-01, 2.2736E-01, 2.8132E-01, 2.6518E-01,-1.6116E-02, 2.5163E-01, 1.1563E-01,-1.1251E-01
2017-12-01 03:30, 6.6070E+00, 1.6383E+01, 3.1235E+01, 1.0024E+02, 5.3568E+01, 2.6884E+01, 3.1202E+00,-----------,-----------,-----------,-----------, 3.5493E-01, 2.1098E-02, 1.3365E-01, 1.1083E-01, 1.1704E-01
2017-12-04 03:20, 9.3557E+00, 1.4724E+01, 3.0872E+01, 6.2026E+01, 4.9888E+01, 2.4040E+01, 3.1917E+00, 4.4170E-01, 3.4984E-01, 2.5129E-01, 2.1953E-01, 1.6889E-01, 9.2610E-02, 1.4820E-01, 5.0825E-02, 2.1889E-01
2017-12-06 03:10, 5.5987E+00, 1.5623E+01, 3.1454E+01, 7.0552E+01, 4.9693E+01, 2.0987E+01, 3.2849E+00, 4.5282E-01, 3.6797E-01, 2.2799E-01, 1.6429E-02, 1.2963E-01, 2.2270E-01, 1.2362E-01, 6.4597E-02, 7.3326E-02
2017-12-07 03:50, 1.0866E+01, 1.6314E+01, 3.0223E+01, 7.9806E+01, 6.3043E+01,-----------, 3.3766E+00, 5.2025E-01,-----------, 2.1252E-01, 1.1246E-01, 3.8145E-01, 1.2424E-01, 1.2559E-02, 9.4295E-02,-9.7117E-02
2017-12-09 03:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-12-09 03:40, 1.1345E+01, 1.5934E+01, 3.1923E+01, 7.3554E+01, 5.0880E+01, 2.2884E+01, 2.9149E+00, 5.9798E-01, 1.9104E-01, 2.0232E-01, 2.6492E-02,-----------, 8.3441E-02, 2.4907E-01, 3.8206E-03,-3.0309E-01
2017-12-12 02:50,-----------,-----------,-----------, 6.5383E+01,-----------, 2.2992E+01, 2.9314E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-12-14 03:20, 1.0923E+01, 1.4136E+01, 3.4422E+01, 8.1565E+01, 5.5129E+01, 2.1348E+01, 3.2433E+00, 5.9517E-01,-----------,-----------,-----------,-----------, 1.5535E-01, 1.2294E-01,-----------,-----------
2017-12-16 02:30, 9.3735E+00, 9.3321E+00, 3.3093E+01, 7.1503E+01, 5.6165E+01, 2.3404E+01, 3.2598E+00, 4.8075E-01, 3.3154E-01, 2.3101E-01, 3.1240E-01, 2.6392E-01,-4.1640E-02, 2.1766E-01, 1.6004E-01, 3.4160E-01
2017-12-17 02:30, 1.0608E+01, 1.7109E+01, 3.3865E+01, 8.6453E+01, 5.5087E+01, 2.3642E+01, 3.0910E+00, 5.7283E-01,-----------, 4.3659E-01, 1.7875E-01,-----------, 9.2611E-02, 1.2503E-02,-5.6921E-02,-4.4459E-01
2017-12-17 03:10, 8.4717E+00, 1.7109E+01, 3.7382E+01, 9.1032E+01, 5.1320E+01, 2.5772E+01, 3.1456E+00, 6.2238E-01,-----------, 2.7635E-01, 1.5495E-01, 2.1923E-01, 3.4678E-01, 1.8671E-01,-6.8612E-02, 4.6190E-01
2017-12-19 02:20, 1.1455E+01, 1.5173E+01, 3.2255E+01, 6.9644E+01, 5.6421E+01, 2.5592E+01, 3.3992E+00, 5.0419E-01, 3.5191E-01, 1.6810E-01, 3.3435E-01, 2.1460E-01, 2.0325E-01, 9.1715E-02,-1.7196E-01, 1.1485E-01
2017-12-20 03:00, 9.2083E+00, 1.4033E+01, 3.4420E+01, 8.0694E+01, 5.1704E+01, 2.1760E+01, 3.2151E+00, 6.1294E-01,-----------, 2.3541E-01, 2.7241E-01, 2.9953E-01, 9.8938E-02,-4.3146E-03, 1.4281E-01, 1.0666E-01
2017-12-21 02:10, 9.9028E+00, 1.8422E+01, 3.2115E+01, 6.8261E+01, 4.8484E+01, 2.5428E+01, 3.2039E+00, 6.0966E-01, 3.5762E-01, 2.4096E-01, 2.1572E-01, 1.8759E-01, 2.0383E-01,-3.1690E-02, 2.0293E-01,-3.8411E-01
2017-12-22 02:10, 1.2440E+01, 1.5109E+01, 3.9183E+01, 8.4543E+01, 5.1785E+01, 2.4086E+01, 2.8824E+00, 6.1530E-01, 3.2299E-01, 2.8442E-01, 2.6834E-01, 2.6946E-01, 2.4867E-01, 2.0641E-01,-7.7108E-03, 2.1413E-01
2017-12-22 02:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2017-12-24 02:00, 1.3628E+01, 1.6349E+01, 3.7574E+01, 8.7728E+01, 4.6824E+01, 2.2376E+01, 2.9036E+00, 5.5375E-01, 4.1088E-01, 3.0050E-01, 3.2058E-01, 3.3780E-01, 3.1897E-01,-9.6750E-03,-2.8104E-02, 1.9598E-01
2017-12-27 01:50, 1.4365E+01, 1.9183E+01, 3.5807E+01, 6.8923E+01, 5.3935E+01, 2.3467E+01, 3.1503E+00, 5.8559E-01, 3.0279E-01, 2.8873E-01, 1.9167E-01, 1.4164E-01, 2.2245E-01, 1.2896E-01, 3.1076E-03,-1.8347E-01
2017-12-27 02:30, 1.3076E+01, 1.6383E+01, 3.6547E+01, 7.6627E+01, 5.2740E+01, 2.4792E+01, 3.3150E+00, 6.2281E-01, 6.0252E-01, 1.5444E-01, 1.7944E-01, 1.8717E-01, 2.0277E-01, 1.0962E-01, 1.9299E-01, 2.4483E-02
2017-12-29 01:40, 1.3763E+01, 1.6729E+01, 3.8985E+01, 9.7107E+01, 5.4519E+01, 2.5952E+01, 3.3367E+00, 5.7174E-01, 2.8954E-01, 3.0570E-01, 5.8205E-02, 2.3667E-01, 1.9104E-01, 1.2889E-01, 6.3512E-02, 1.3543E-01
2017-12-30 02:20, 9.9818E+00, 1.8111E+01, 3.2866E+01, 9.3767E+01, 5.4257E+01, 2.1455E+01, 3.2586E+00,-----------,-----------,-----------,-----------, 2.9877E-01,-----------, 2.2964E-02, 1.8215E-02, 3.3262E-02
2017-12-31 01:30, 1.3444E+01, 1.2408E+01, 3.8221E+01, 7.5683E+01, 5.4045E+01, 2.1882E+01, 3.3081E+00, 5.0390E-01,-----------, 1.8380E-01, 1.9507E-01, 1.5320E-01, 1.2659E-01, 1.4223E-01, 6.4059E-02,-1.4853E-01
2018-01-01 01:30, 9.7134E+00, 1.9425E+01, 3.3215E+01, 7.4566E+01, 4.9448E+01, 2.4073E+01, 2.9002E+00, 4.6789E-01, 3.2434E-01, 3.1079E-01, 2.1092E-01, 1.8103E-01, 6.8707E-02, 1.2675E-01, 4.2273E-02,-8.7377E-02
2018-01-02 02:10, 1.1050E+01, 1.9114E+01, 4.1867E+01, 8.3965E+01, 5.2415E+01, 2.1634E+01, 3.0014E+00, 4.7197E-01,-----------, 2.9613E-01,-----------, 1.9367E-01,-----------, 2.3125E-01, 1.2269E-01, 3.4015E-01
2018-01-03 01:20, 9.3557E+00, 1.3583E+01, 3.1146E+01, 7.9842E+01, 5.9984E+01, 2.4433E+01, 3.2913E+00, 6.6458E-01, 2.5814E-01, 1.7362E-01, 2.3480E-01, 3.1045E-01, 1.9313E-01, 8.9718E-03, 5.4208E-02, 1.1644E-01
2018-01-04 02:00, 1.2073E+01, 1.5692E+01, 3.3881E+01, 6.3003E+01, 5.4119E+01, 2.5067E+01, 2.9096E+00, 4.4155E-01, 2.5139E-01, 4.2473E-01, 1.8744E-01, 1.1793E-01, 6.7055E-02, 3.4549E-03, 1.2319E-01,-2.8847E-01
2018-01-06 01:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-01-06 01:50, 1.3150E+01, 1.6349E+01, 3.9420E+01, 7.5756E+01, 4.9139E+01, 2.4913E+01, 3.4166E+00, 3.7314E-01, 4.3926E-01, 2.7563E-01, 1.9028E-01,-----------, 9.4211E-02, 1.6608E-01,-5.7276E-02,-4.7010E-02
2018-01-08 01:00, 1.4659E+01, 1.9168E+01, 3.9090E+01, 9.0557E+01, 5.2187E+01, 2.2885E+01, 3.0800E+00,-----------,-----------,-----------,-----------, 2.5325E-01,-----------, 3.9386E-02, 2.9632E-01,-7.2009E-03
2018-01-09 01:00,-----------,-----------,-----------, 8.1831E+01,-----------, 2.1382E+01, 3.2687E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-01-10 00:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-01-11 01:30, 1.3113E+01, 1.9044E+01, 4.0687E+01, 6.8047E+01, 6.0270E+01, 2.6148E+01, 3.1827E+00, 5.3932E-01, 4.6521E-01, 3.2873E-01, 2.3786E-01,-----------, 1.5189E-01, 6.6841E-02, 1.2381E-01,-6.3246E-02
2018-01-13 00:40, 1.3591E+01, 2.0842E+01, 3.3326E+01, 7.1476E+01, 5.3160E+01, 2.2534E+01, 2.9928E+00, 4.8138E-01,-----------, 2.1060E-01,-----------, 9.9218E-02, 1.0549E-01, 1.8866E-01, 2.0499E-03, 7.0588E-02
2018-01-14 00:40, 1.3599E+01, 1.8699E+01, 3.5510E+01, 6.4388E+01, 4.8947E+01, 2.4111E+01, 3.3106E+00, 4.8451E-01,-----------, 4.1332E-01, 5.8764E-02,-----------, 3.7344E-02, 6.5193E-02, 3.1047E-02, 2.1938E-01
2018-01-14 01:20, 1.4144E+01, 1.6383E+01, 4.0602E+01, 6.9430E+01, 5.5128E+01,-----------, 3.4357E+00,-----------,-----------,-----------, 6.7790E-02, 2.5987E-01, 4.1440E-01, 1.3388E-01, 3.0236E-02,-2.8567E-01
2018-01-16 00:30, 1.2192E+01, 1.9183E+01, 3.7933E+01, 1.0677E+02, 5.2882E+01, 2.1787E+01, 3.2597E+00, 5.8120E-01, 4.7540E-01, 3.0983E-01, 2.4188E-01, 3.0935E-01, 2.3131E-01, 1.5740E-01, 1.8696E-02, 3.3189E-01
2018-01-16 01:10,-----------,-----------,-----------,-----------,-----------,-----------, 2.8983E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-01-18 00:20, 1.1160E+01, 1.6452E+01, 4.2495E+01, 6.5170E+01, 5.4522E+01, 2.3045E+01, 3.2967E+00, 6.0995E-01,-----------, 2.1826E-01,-----------, 2.4503E-01, 1.3831E-01, 2.2775E-02, 1.1479E-01, 8.8116E-02
2018-01-19 00:20, 1.5617E+01, 1.7662E+01, 3.5522E+01, 9.2346E+01, 5.9951E+01, 2.2439E+01, 3.2543E+00, 5.3449E-01, 3.3487E-01, 1.8575E-01, 3.2408E-01, 1.9476E-01, 8.0818E-02, 7.1796E-02, 1.1696E-01,-2.1105E-01
2018-01-19 01:00, 1.4419E+01, 1.9667E+01, 3.6107E+01, 7.9966E+01, 5.3223E+01, 1.9981E+01, 2.9600E+00, 5.6047E-01, 5.0044E-01, 3.2205E-01, 1.4552E-10, 3.4006E-01, 1.3534E-01, 2.2273E-01,-4.9615E-02, 2.6800E-01
2018-01-21 00:10, 1.6017E+01, 1.7835E+01, 3.4231E+01, 8.9608E+01, 5.6971E+01, 2.4309E+01, 3.1061E+00,-----------,-----------,-----------,-----------, 2.5485E-01, 5.9816E-02, 9.8465E-02, 2.0945E-01,-2.4115E-01
2018-01-24 00:00, 8.2138E+00, 1.9909E+01, 3.3489E+01, 8.0471E+01, 5.8312E+01, 2.3275E+01, 3.3406E+00, 4.8587E-01, 5.1572E-01, 4.4505E-01, 1.7707E-01, 3.1936E-01, 1.5082E-01, 7.8442E-02, 1.0796E-01,-5.1969E-02
2018-01-24 00:40, 1.4365E+01, 1.4655E+01, 3.8210E+01, 7.2222E+01, 5.0989E+01, 2.4943E+01, 3.1108E+00, 4.8774E-01, 2.0824E-01, 3.3982E-01, 1.4839E-01, 2.9124E-01, 1.0842E-01, 1.6821E-01, 6.6942E-02, 1.5752E-01
2018-01-28 23:40, 1.2302E+01, 2.0946E+01, 3.0140E+01, 7.5863E+01, 5.2688E+01, 2.1688E+01, 3.2263E+00, 5.8678E-01, 4.0798E-01, 3.7260E-01, 1.8010E-01, 3.0472E-01, 1.8687E-01, 2.2748E-01, 4.3725E-02, 3.0230E-02
2018-01-29 00:20, 1.1234E+01, 1.6176E+01, 3.2218E+01, 7.8882E+01, 5.2566E+01, 2.0620E+01, 3.3578E+00, 4.6718E-01, 3.6422E-01, 2.4650E-01, 1.7807E-01, 2.1486E-01, 4.2496E-02,-7.4815E-03, 9.8587E-02, 3.7130E-01
2018-02-02 23:20, 1.3077E+01, 1.8526E+01, 3.6763E+01, 8.4371E+01, 4.9100E+01,-----------, 3.3054E+00, 4.8984E-01, 5.8734E-01, 1.7166E-01,-4.2316E-02,-----------, 1.1032E-02,-----------, 1.3366E-01, 1.0227E-01
2018-02-03 00:00, 1.1345E+01, 1.9321E+01, 3.1755E+01, 7.3233E+01, 4.6742E+01, 2.4641E+01, 3.3383E+00, 5.0269E-01, 2.5111E-01, 2.2018E-01, 2.9724E-01, 9.6570E-02, 1.7435E-01, 1.0941E-01, 6.0856E-03,-4.2080E-01
2018-02-05 23:10,-----------,-----------,-----------, 5.9983E+01,-----------, 2.6398E+01, 3.1147E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-02-07 23:40, 1.2339E+01, 2.0185E+01, 3.8985E+01, 7.6381E+01, 5.3806E+01, 2.0796E+01, 3.0614E+00, 5.8899E-01, 3.3700E-01, 3.2548E-01, 3.7274E-01,-----------, 2.8268E-01, 1.1761E-01, 2.0277E-02, 4.0505E-02
2018-02-10 22:50, 1.1897E+01, 1.5519E+01, 3.3372E+01, 8.9243E+01, 4.7286E+01, 2.4086E+01, 3.3913E+00, 6.7887E-01,-----------, 2.1659E-01, 1.1871E-01,-----------, 1.2747E-01, 1.9059E-01, 1.6717E-02, 2.1900E-01
2018-02-12 23:20, 1.7233E+01, 1.6383E+01, 3.6505E+01, 5.6715E+01, 5.2211E+01, 2.5404E+01, 3.3765E+00, 4.9068E-01,-----------,-----------,-----------,-----------, 2.1137E-01, 1.0820E-01,-----------,-----------
2018-02-15 22:30, 6.9239E+00, 1.8803E+01, 3.8230E+01, 8.0880E+01, 5.4993E+01, 2.1856E+01, 3.2203E+00, 5.7183E-01, 3.9393E-01, 3.6736E-01, 2.1712E-01, 2.4986E-01, 6.8861E-02, 1.6001E-01, 1.3632E-01,-1.4402E-01
2018-02-15 23:10, 1.4114E+01, 1.7350E+01, 3.4365E+01, 5.7443E+01,-----------, 2.2507E+01, 2.9496E+00, 5.6296E-01, 4.2158E-01, 3.7798E-01, 1.5799E-01, 3.5123E-01, 5.6610E-02, 2.1943E-01, 1.2363E-01, 6.0036E-02
2018-02-17 23:00,-----------,-----------,-----------,-----------,-----------,-----------, 2.6410E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-02-20 22:10, 8.6190E+00, 1.9590E+01, 3.4177E+01, 6.1689E+01, 5.6462E+01, 2.2933E+01, 2.9469E+00, 5.4940E-01, 2.5958E-01, 3.0035E-01, 1.5620E-01, 1.8241E-01, 3.7947E-01, 1.6684E-01,-1.7040E-02, 2.4753E-02
2018-02-20 22:50, 8.3243E+00, 2.0531E+01, 2.7901E+01, 7.8511E+01, 5.6410E+01, 2.2187E+01, 3.0928E+00, 5.5314E-01, 3.1196E-01, 3.6497E-01, 2.4992E-01, 9.0439E-02, 2.1830E-01, 1.5043E-02, 2.0691E-02,-5.4007E-02
2018-02-24 22:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-02-25 21:50, 1.0469E+01, 1.5070E+01, 3.2145E+01, 7.3625E+01, 5.2601E+01, 2.4064E+01, 3.4159E+00, 5.3072E-01, 3.9621E-01, 3.3385E-01, 1.4370E-01, 1.0270E-01, 6.4465E-02, 2.7625E-01, 6.6407E-03, 7.2009E-02
2018-02-25 22:30, 1.1013E+01, 1.6798E+01, 3.1037E+01, 8.4513E+01, 5.8296E+01, 2.3873E+01, 3.1830E+00, 4.6531E-01, 3.4839E-01, 2.7881E-01, 2.1556E-01, 3.6635E-01, 1.3772E-01, 7.5216E-02, 8.7968E-03, 1.7102E-01
2018-03-02 21:30, 1.0313E+01, 1.7247E+01, 3.5301E+01, 7.8101E+01, 5.9139E+01, 2.3239E+01, 3.2615E+00, 4.9334E-01, 9.2172E-02, 3.7813E-01, 2.6086E-01, 2.7512E-01, 1.0109E-01, 1.2718E-01, 9.1284E-02,-1.9352E-01
2018-03-02 22:10, 1.1713E+01, 1.4517E+01, 3.5625E+01, 8.5312E+01, 6.0432E+01, 2.3493E+01, 3.2861E+00, 4.5410E-01, 3.8710E-01, 3.5539E-01, 7.8101E-03, 2.1153E-01, 1.1860E-01, 2.8325E-01, 6.5725E-02,-2.4753E-02
2018-03-05 21:20, 1.2118E+01, 1.6711E+01, 3.7647E+01, 8.9043E+01, 5.4851E+01, 2.4388E+01, 3.2005E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-03-07 21:50, 1.2506E+01, 1.4413E+01, 3.4202E+01, 6.7213E+01, 4.8101E+01, 2.3070E+01, 3.2529E+00, 5.0987E-01, 2.2315E-01, 3.6736E-01, 1.3746E-01, 1.4409E-01,-2.0512E-02, 9.5730E-02, 1.1319E-01,-4.9506E-02
2018-03-10 21:00, 1.0276E+01, 1.7074E+01, 3.1707E+01, 7.7266E+01, 5.6164E+01, 2.1455E+01, 3.1618E+00, 4.8960E-01, 5.0289E-01, 2.7642E-01, 1.7026E-01,-----------, 1.7373E-01, 5.4703E-02,-8.3035E-02, 6.1513E-01
2018-03-12 21:30, 1.1713E+01, 1.6383E+01, 3.3568E+01, 7.0850E+01, 5.3133E+01, 1.9613E+01, 3.2267E+00, 6.7648E-01, 4.2152E-01, 3.3625E-01, 2.8984E-01,-----------, 1.6843E-01, 1.9652E-01, 1.4145E-01,-1.2377E-01
2018-03-15 20:40, 8.9137E+00, 1.6553E+01, 3.9603E+01, 8.1671E+01, 5.5241E+01, 2.2916E+01, 3.3611E+00, 4.1299E-01, 3.2106E-01, 3.3959E-01, 1.9838E-01, 2.0847E-01, 2.8702E-01, 1.6137E-01, 5.2545E-03,-7.2760E-11
2018-03-15 21:20,-----------,-----------, 3.5034E+01, 9.3661E+01,-----------, 2.3801E+01, 3.1961E+00, 4.1542E-01, 3.9310E-01, 3.5633E-01, 1.3738E-01, 2.1785E-01, 1.0240E-01, 1.2663E-01,-1.4088E-02, 9.6866E-02
2018-03-17 21:10,-----------,-----------,-----------, 7.5028E+01, 5.6663E+01, 2.3412E+01, 3.0914E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-03-20 20:20, 1.1492E+01, 1.3860E+01, 3.7127E+01, 6.9540E+01, 5.0528E+01, 2.5591E+01, 2.8525E+00, 4.4476E-01, 3.4839E-01, 2.5564E-01, 1.3902E-01, 2.9278E-01, 2.0512E-01, 5.6070E-02, 1.4971E-01,-2.2278E-01
2018-03-20 21:00, 1.1234E+01, 1.5519E+01, 3.0629E+01, 6.9291E+01, 5.4230E+01, 2.3097E+01, 3.0444E+00, 5.9986E-01, 4.8273E-01, 1.7231E-01, 2.1329E-01, 1.3336E-01, 3.0310E-01, 2.0103E-01, 8.0330E-02,-1.4402E-01
2018-03-25 20:00, 1.2044E+01, 2.1049E+01, 3.4502E+01, 9.1245E+01, 6.4312E+01, 2.2064E+01, 3.1254E+00, 5.4284E-01, 3.7344E-01, 3.3026E-01, 1.8432E-01, 1.4562E-01, 2.2563E-01, 1.8052E-01, 4.7468E-02, 3.9605E-01
2018-03-25 20:40, 1.3076E+01, 1.7627E+01, 3.8028E+01, 6.6094E+01, 5.4355E+01, 2.1460E+01, 3.2219E+00, 5.3819E-01, 2.8235E-01, 3.0394E-01, 2.1400E-01, 4.1387E-02, 1.8001E-01, 8.7525E-02, 1.3388E-02, 5.8507E-02
2018-03-30 19:40, 1.1271E+01, 1.2961E+01, 4.0696E+01, 7.6929E+01, 5.4001E+01, 2.3866E+01, 3.0156E+00, 6.2041E-01, 4.4630E-01, 4.0804E-01, 1.0424E-01, 3.0504E-01, 6.0070E-02, 3.6924E-02, 1.3388E-02,-4.2755E-02
2018-03-30 20:20, 1.2229E+01, 2.1844E+01, 3.3775E+01, 8.6218E+01, 5.5719E+01, 2.2533E+01, 3.2193E+00, 5.3632E-01, 1.8672E-01, 2.8360E-01, 1.7963E-01, 2.2380E-01, 5.6355E-02, 1.7120E-02, 2.0813E-01, 3.1504E-02
2018-04-02 19:30,-----------,-----------,-----------, 7.7692E+01,-----------,-----------, 3.8387E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-04-04 19:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-04-04 20:00, 8.6927E+00, 2.3411E+01, 2.8513E+01, 7.9700E+01, 5.5666E+01, 2.2943E+01, 3.3504E+00, 4.4849E-01, 3.9317E-01, 1.8906E-01, 2.9667E-01, 2.0540E-01, 1.6702E-01, 3.5557E-02, 1.2171E-01, 5.4007E-01
2018-04-07 19:10, 1.0718E+01, 1.9459E+01, 3.9586E+01, 8.4016E+01, 5.1999E+01, 2.3037E+01, 3.0837E+00, 5.5385E-01,-----------,-----------,-----------,-----------, 2.1957E-01, 3.3433E-02,-----------,-----------
2018-04-08 19:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-04-09 19:40, 1.4623E+01, 1.5726E+01, 3.9850E+01, 7.3472E+01, 4.8329E+01, 2.1729E+01, 3.0287E+00, 4.5784E-01, 3.2909E-01, 3.1710E-01, 3.0928E-01,-----------, 2.3451E-01, 1.0667E-01, 1.0589E-01, 3.8255E-02
2018-04-12 18:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-04-12 18:50, 1.0355E+01, 1.7593E+01, 3.6247E+01, 7.4175E+01, 5.5613E+01, 2.3899E+01, 3.1763E+00, 5.7557E-01, 3.9621E-01, 2.7163E-01, 1.6373E-01, 2.2817E-01,-5.8499E-02, 8.4789E-02, 2.1724E-01, 2.2953E-01
2018-04-14 19:20,-----------, 2.0557E+01,-----------, 7.3695E+01, 4.8164E+01, 2.3015E+01, 3.2343E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-04-15 19:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-04-17 18:30, 1.2130E+01, 1.9356E+01, 3.8491E+01, 6.4442E+01, 5.5205E+01, 2.2685E+01, 3.2313E+00, 4.9708E-01, 3.8710E-01, 3.0873E-01,-1.5620E-02, 2.0226E-01, 1.9157E-01, 2.2975E-01, 1.4605E-02, 3.7805E-01
2018-04-17 19:10, 1.2781E+01, 1.9325E+01, 3.6786E+01, 7.0775E+01, 5.1055E+01, 2.5478E+01, 3.1523E+00, 5.0642E-01, 3.8710E-01, 1.9385E-01, 8.9035E-02, 2.5292E-01, 2.8863E-01, 1.2308E-01, 9.8587E-02, 2.0478E-01
2018-04-18 18:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-04-22 18:10, 1.1377E+01, 1.8042E+01, 3.9780E+01, 9.1272E+01, 5.5517E+01, 2.4317E+01, 3.1914E+00, 5.1577E-01, 3.5294E-01, 2.5975E-01, 3.7957E-01, 1.6861E-01, 1.6116E-01, 7.2481E-02, 4.1382E-02, 1.1701E-01
2018-04-22 18:50, 1.3444E+01, 1.9701E+01, 4.6386E+01, 7.9184E+01, 5.1538E+01, 2.4849E+01, 3.0104E+00, 6.9870E-01, 3.2562E-01, 1.4479E-01, 3.6082E-01, 2.7132E-01, 3.1207E-01, 1.0120E-01, 8.2764E-02, 1.3502E-02
2018-04-27 17:50, 9.9082E+00, 1.5216E+01, 4.1177E+01, 7.3945E+01, 5.2725E+01, 2.2779E+01, 3.4693E+00, 5.9612E-01, 3.5294E-01, 2.8719E-01, 1.5620E-01, 3.1888E-01, 1.0109E-01, 8.6157E-02,-4.1382E-02, 1.7777E-01
2018-04-27 18:30, 1.2376E+01, 2.1518E+01, 4.1874E+01, 9.7099E+01, 5.5400E+01, 2.1274E+01, 3.2802E+00, 5.9238E-01, 4.3492E-01, 3.6420E-01, 1.5620E-01, 2.4832E-01, 3.0768E-01, 1.3129E-01, 9.0067E-02,-9.4512E-02
2018-05-02 17:30, 1.3144E+01, 1.8146E+01, 4.0997E+01, 8.4815E+01, 5.7798E+01, 2.3493E+01, 3.4538E+00, 4.4454E-01, 4.0729E-01, 1.6464E-01, 8.0475E-02, 3.0170E-01, 1.4487E-01, 1.5273E-01, 8.4128E-02, 3.9964E-02
2018-05-02 18:10, 1.2707E+01, 2.0254E+01, 4.3317E+01, 9.3004E+01, 5.6747E+01, 2.2317E+01, 3.4872E+00, 5.8117E-01, 4.9159E-01, 3.0394E-01, 9.5283E-02, 2.2840E-01, 2.2270E-01, 1.5290E-01, 1.4362E-01, 8.5511E-02
2018-05-05 17:20,-----------,-----------,-----------, 9.2222E+01,-----------,-----------, 3.1536E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-05-07 17:50, 1.6649E+01, 1.7904E+01, 3.8284E+01, 9.1529E+01, 5.7095E+01, 2.4165E+01, 3.3863E+00, 5.2775E-01, 4.1338E-01, 4.3350E-01, 1.7313E-01,-----------, 2.3790E-01, 1.2934E-01, 2.5560E-02, 1.0576E-01
2018-05-10 17:00, 1.1897E+01, 1.6372E+01, 4.1610E+01, 8.9522E+01, 5.3844E+01, 2.3941E+01, 3.5654E+00, 4.9019E-01, 3.1660E-01, 3.8898E-01, 9.9953E-02,-----------, 2.1885E-01, 4.8366E-02, 3.8264E-02, 3.5218E-01
2018-05-12 16:50, 1.1529E+01, 1.3203E+01, 4.0004E+01, 7.9096E+01, 5.6973E+01, 2.5309E+01, 3.0584E+00, 5.0231E-01,-----------, 4.1738E-01, 1.4837E-01, 1.6255E-01, 2.2368E-01, 1.9376E-01,-1.6101E-01, 6.4596E-02
2018-05-12 17:30,-----------,-----------,-----------, 7.8568E+01, 4.9671E+01,-----------, 2.8852E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-05-14 16:40, 1.2069E+01, 2.0373E+01, 4.1584E+01, 8.1007E+01, 5.0680E+01, 2.3854E+01, 3.1996E+00,-----------,-----------,-----------,-----------, 3.4931E-01,-1.1103E-02, 1.5206E-01, 2.1191E-01,-3.3636E-02
2018-05-15 16:40, 1.5421E+01, 1.7766E+01, 4.1508E+01, 7.8219E+01, 5.2667E+01, 2.4232E+01, 3.0926E+00, 5.1339E-01, 3.9745E-01, 3.0030E-01, 1.8148E-01, 8.9097E-02, 2.5209E-01, 1.8226E-01, 4.1716E-02,-2.7453E-01
2018-05-15 17:20, 1.2118E+01, 2.3158E+01, 3.4713E+01,-----------, 5.3546E+01,-----------, 2.9459E+00,-----------, 2.3780E-01,-----------,-----------,-----------, 2.4594E-01,-1.6222E-02,-----------,-----------
2018-05-17 16:30, 1.1099E+01, 1.6590E+01, 3.7349E+01, 7.3838E+01, 5.6648E+01, 2.2392E+01, 3.1485E+00, 5.4974E-01, 4.6252E-01, 2.8369E-01, 4.3777E-02, 1.0804E-01, 1.3015E-01, 1.4681E-01, 1.0381E-02, 2.1756E-01
2018-05-18 17:10, 8.0665E+00, 1.7247E+01, 3.5828E+01, 9.3714E+01, 5.9937E+01, 2.4500E+01, 3.0952E+00, 3.1983E-01,-----------, 2.3386E-01, 3.9258E-01, 1.9713E-01,-2.3750E-02, 4.9808E-02, 1.1424E-01,-1.4577E-01
2018-05-19 16:20, 9.2820E+00, 1.5484E+01, 3.7310E+01, 6.9877E+01, 6.1550E+01, 2.4441E+01, 3.3580E+00, 4.2457E-01,-----------, 2.3782E-01, 1.4995E-01, 2.1346E-01, 1.5706E-01, 2.0003E-01, 9.1220E-02, 1.8571E-01
2018-05-20 16:20, 1.0387E+01, 1.9459E+01, 4.4055E+01, 9.6929E+01, 5.3816E+01, 2.2897E+01, 3.5860E+00, 6.2133E-01, 4.3631E-01, 3.6097E-01,-1.0427E-01, 2.9850E-01, 3.3390E-01, 6.9646E-02, 5.0110E-02, 2.0373E-01
2018-05-20 17:00, 1.6302E+01, 1.7697E+01, 4.1599E+01, 8.3891E+01, 5.3209E+01, 2.0834E+01, 3.3887E+00, 5.8877E-01, 4.0946E-01, 2.8405E-01, 1.4809E-01, 4.5660E-02, 1.1098E-01, 5.2375E-02, 2.5068E-02,-2.1258E-01
2018-05-22 16:10, 1.0976E+01, 1.7938E+01, 3.4294E+01, 6.4939E+01, 5.4951E+01, 2.5649E+01, 3.2316E+00, 5.4763E-01, 5.2545E-01, 2.8013E-01, 3.2490E-02, 2.5143E-01, 1.5176E-01, 1.4572E-01, 1.4511E-01, 9.2727E-02
2018-05-25 16:00, 1.2985E+01, 2.1533E+01, 3.2300E+01, 6.2612E+01, 4.9977E+01, 2.2917E+01, 3.1992E+00, 6.3179E-01, 3.8793E-01, 3.4528E-01, 2.6520E-01, 2.1934E-01, 9.8296E-02, 6.8627E-02, 2.8348E-02,-7.5691E-02
2018-05-25 16:40, 1.4291E+01, 1.7766E+01, 3.5937E+01, 7.1120E+01, 5.0652E+01, 2.3037E+01, 3.1588E+00, 5.9620E-01, 3.6469E-01, 3.5134E-01, 5.5694E-02, 8.2238E-02, 2.0337E-01, 1.0372E-01, 1.8890E-02,-1.9101E-01
2018-05-27 15:50, 1.0571E+01, 1.7385E+01, 3.5751E+01, 8.9664E+01, 5.3019E+01, 2.3669E+01, 3.3927E+00, 5.0829E-01, 3.5704E-01, 3.6956E-01, 1.6607E-01, 1.9762E-01, 1.2735E-01, 3.2555E-02, 1.5424E-01, 8.5101E-02
2018-05-28 16:30, 1.2892E+01, 2.0358E+01, 4.0040E+01, 7.9273E+01, 5.3576E+01, 2.2636E+01, 3.0528E+00, 6.2946E-01, 6.0781E-01, 2.9021E-01, 1.4935E-01, 2.3129E-01, 3.2933E-01, 6.1613E-02,-4.5123E-02, 1.6597E-01
2018-05-30 15:40, 7.4007E+00, 2.1948E+01, 3.7810E+01, 9.4815E+01, 6.6569E+01, 2.4591E+01, 3.7041E+00, 4.6198E-01, 3.3945E-01, 2.9583E-01, 1.9007E-01, 9.9716E-02, 1.6625E-01, 8.1298E-02, 5.0222E-02, 1.9187E-01
2018-05-30 16:20, 1.2486E+01, 1.7282E+01, 3.8623E+01, 7.8727E+01, 5.5254E+01, 2.4443E+01, 3.4774E+00, 5.1017E-01, 4.2439E-01, 2.7746E-01, 1.0224E-01, 1.5514E-01, 1.3857E-01, 1.1723E-01,-9.1769E-02, 1.0024E-01
2018-05-31 16:20, 1.0682E+01, 1.6487E+01, 3.8902E+01, 9.2780E+01, 5.5843E+01, 2.5511E+01, 3.0502E+00,-----------,-----------,-----------,-----------, 2.5232E-01,-----------,-2.6257E-02, 2.5891E-01,-3.3123E-01
2018-06-01 15:30, 1.2634E+01, 2.2155E+01, 4.1625E+01, 8.3447E+01, 5.6055E+01, 2.0583E+01, 3.3933E+00, 4.6616E-01, 3.5500E-01, 2.9394E-01, 1.5653E-01, 1.5302E-01, 3.3733E-02, 8.7119E-02, 1.6512E-01, 4.2551E-02
2018-06-02 16:10, 1.1996E+01, 1.5796E+01, 3.3490E+01, 7.3501E+01, 5.6303E+01, 2.4587E+01, 3.1186E+00, 5.5039E-01, 4.0440E-01, 3.6553E-01,-3.3706E-02, 2.2098E-01, 2.8192E-01, 2.4279E-01, 2.6968E-01, 2.9989E-01
2018-06-04 16:00, 1.4144E+01, 1.7524E+01, 3.7992E+01, 8.4282E+01, 6.2851E+01, 2.1095E+01, 3.2447E+00, 5.7443E-01, 3.2127E-01, 2.3935E-01, 2.1272E-01,-----------, 2.6219E-01,-2.1765E-02,-1.5612E-01, 2.0533E-02
2018-06-05 16:00, 1.3712E+01, 1.8808E+01, 3.5286E+01, 1.0125E+02, 5.4001E+01, 2.4851E+01, 3.2188E+00,-----------,-----------,-----------,-----------, 6.6847E-02,-----------,-8.3148E-02, 1.0793E-01, 3.1688E-01
2018-06-06 15:10, 1.2107E+01, 2.4687E+01, 3.2392E+01, 8.4833E+01, 5.1518E+01, 2.0907E+01, 3.0807E+00, 5.0082E-01, 4.2660E-01, 2.3580E-01, 1.6397E-01, 1.7511E-01, 1.9401E-01, 8.7594E-02, 6.0687E-02, 5.0494E-02
2018-06-07 15:10, 1.4095E+01, 1.6879E+01, 3.8561E+01, 8.2950E+01, 5.9187E+01, 2.3235E+01, 3.4379E+00,-----------,-----------,-----------,-----------,-----------,-----------, 7.8126E-02,-----------,-----------
2018-06-07 15:50, 1.3076E+01, 2.0392E+01, 3.9229E+01, 7.9017E+01, 5.5716E+01, 2.2476E+01, 3.1999E+00, 6.7038E-01, 2.7542E-02, 3.4431E-01, 9.2471E-02, 1.1361E-01, 2.1057E-01, 5.3738E-02,-1.3371E-01,-1.8002E-02
2018-06-09 15:00, 1.6394E+01, 2.1187E+01, 3.2095E+01, 7.8221E+01, 5.3066E+01, 2.2087E+01, 3.1994E+00, 5.6197E-01, 4.3858E-01, 2.5085E-01, 1.6098E-01, 2.3255E-01, 2.7690E-01, 2.0568E-01,-----------,-----------
2018-06-09 15:40, 1.0292E+01, 1.7731E+01, 4.2813E+01, 7.8030E+01, 6.0203E+01, 2.1453E+01, 3.4192E+00,-----------,-----------,-----------,-----------,-----------,-----------,-7.4184E-03,-----------,-----------
2018-06-10 15:40, 1.1823E+01, 2.1345E+01, 4.1330E+01, 7.9060E+01, 5.4379E+01, 2.1532E+01, 3.1721E+00, 5.5314E-01,-----------, 3.6053E-01,-----------, 1.5356E-01,-----------, 1.3129E-01, 1.1687E-01, 1.3170E-01
2018-06-11 14:50, 1.3464E+01, 2.0911E+01, 3.6803E+01, 7.8634E+01, 5.7924E+01, 2.2549E+01, 3.1557E+00, 6.8688E-01, 2.0628E-01, 3.0992E-01, 1.9468E-01, 1.9850E-01, 2.8014E-01, 4.5355E-02, 6.0856E-02, 3.1710E-02
2018-06-12 14:50, 1.0600E+01, 1.8860E+01, 3.1566E+01, 7.2977E+01, 6.0149E+01, 2.1740E+01, 3.3610E+00, 6.3733E-01, 2.9578E-01, 2.3965E-01, 1.4085E-01,-----------, 2.2619E-01,-7.0167E-02,-4.0373E-02,-4.5589E-01
2018-06-12 15:30, 1.3812E+01, 1.6936E+01, 3.6369E+01, 8.0414E+01, 5.8749E+01, 2.3469E+01, 3.2463E+00, 6.2680E-01, 3.3461E-01, 1.6218E-01, 1.1873E-01, 4.8615E-02, 2.2060E-01, 1.9802E-01,-7.0314E-02,-4.9506E-02
2018-06-15 15:20, 1.0019E+01, 1.9114E+01, 3.5450E+01, 9.1227E+01, 5.4459E+01, 2.3472E+01, 3.0932E+00, 5.1112E-01, 4.9521E-01, 2.3284E-01, 2.0919E-01, 1.7266E-01, 4.4725E-02, 1.1484E-01, 2.0603E-01,-1.2345E-01
2018-06-16 14:30, 1.5543E+01, 1.7904E+01, 3.5624E+01, 6.9628E+01, 5.1279E+01, 2.0826E+01, 3.5815E+00, 5.0574E-01, 2.0038E-01, 2.3979E-01, 8.5500E-02, 2.8818E-01, 2.4564E-01, 1.5343E-01, 1.0312E-01, 4.0914E-04
2018-06-17 14:30, 1.1384E+01, 2.2121E+01, 3.9441E+01, 9.1791E+01, 5.5888E+01, 2.0773E+01, 3.4484E+00, 5.7237E-01, 3.8121E-01, 3.1357E-01, 2.5236E-01, 1.4106E-01, 2.4481E-01, 2.2671E-01, 6.0516E-02, 7.5082E-02
2018-06-17 15:10, 1.8059E+01, 1.9839E+01, 3.6759E+01, 7.3376E+01, 5.4895E+01, 2.2422E+01, 3.1771E+00, 5.0184E-01, 4.7611E-01, 1.9668E-01, 6.6740E-02, 2.4214E-01, 5.8253E-04, 1.4572E-01, 7.8337E-02,-1.2192E-01
2018-06-19 14:20, 1.2856E+01, 2.1602E+01, 3.5276E+01, 8.3733E+01, 6.2057E+01, 2.4538E+01, 3.4460E+00, 4.4815E-01, 4.2653E-01, 2.3018E-01, 1.5160E-01, 2.8131E-01, 5.9597E-02, 1.8466E-01,-1.8054E-01, 5.3106E-02
2018-06-20 15:00, 1.1192E+01, 2.1913E+01, 3.5519E+01, 9.8510E+01, 6.5978E+01, 2.6132E+01, 3.2031E+00,-----------,-----------,-----------,-----------, 3.1075E-01,-----------, 3.5404E-02, 6.1241E-02, 2.4831E-03
2018-06-21 14:10, 1.1492E+01, 1.5657E+01, 3.9211E+01, 8.6415E+01, 5.8417E+01, 2.5226E+01, 3.2867E+00, 5.3520E-01,-----------, 2.4698E-01,-----------, 1.2176E-01, 3.3467E-02, 9.2992E-02, 1.2709E-01,-5.3533E-02
2018-06-22 14:10, 1.3628E+01, 1.5726E+01, 3.3915E+01, 8.3536E+01, 5.1160E+01, 2.2783E+01, 3.0877E+00, 5.6164E-01, 4.1608E-01, 4.4274E-01, 2.9934E-01, 1.9007E-01, 3.4817E-01, 2.2975E-01, 2.2594E-01,-2.2637E-02
2018-06-22 14:50, 1.4844E+01, 1.9252E+01, 3.5480E+01, 6.0533E+01, 6.0318E+01, 2.4512E+01, 3.4946E+00, 6.2857E-01, 3.3237E-01, 3.3067E-01, 1.5588E-01, 1.5324E-01, 1.2605E-01, 1.2996E-01, 1.5745E-02,-1.0993E-01
2018-06-24 14:00, 1.2671E+01, 1.8180E+01, 3.5780E+01, 8.8403E+01, 5.3268E+01, 2.4230E+01, 3.6604E+00, 5.0931E-01, 3.3989E-01, 3.5616E-01, 2.6229E-01, 3.0851E-01, 1.5959E-01, 1.4541E-01, 1.8810E-02,-8.0601E-02
2018-06-26 13:50, 8.9873E+00, 1.9010E+01, 3.5549E+01, 7.4477E+01, 4.7790E+01, 2.2842E+01, 3.4795E+00, 5.1380E-01, 1.0590E-01, 2.3513E-01, 9.8580E-02, 1.4018E-01, 3.0814E-01,-3.7625E-02, 1.6624E-03,-1.5192E-01
2018-06-27 13:50, 1.2450E+01, 1.8837E+01, 3.8851E+01, 8.1803E+01, 5.6876E+01, 2.7121E+01, 3.4284E+00, 5.6032E-01, 4.2926E-01, 2.9172E-01, 1.8349E-01, 2.1331E-01, 2.0545E-01, 3.0231E-02, 1.7347E-01,-1.0707E-01
2018-06-27 14:30, 1.2634E+01, 1.8803E+01, 3.5681E+01, 8.7356E+01, 5.4616E+01, 2.5265E+01, 3.2312E+00, 5.1747E-01, 3.0719E-01, 3.7597E-01, 4.0113E-02, 1.1875E-01, 2.5227E-01, 1.3132E-01, 4.2601E-02, 6.2599E-02
2018-06-28 14:30, 1.2892E+01, 2.1222E+01, 4.0706E+01, 6.0338E+01, 5.2559E+01,-----------, 3.4247E+00,-----------,-----------,-----------,-----------, 1.7736E-01,-----------, 1.0941E-01,-7.3276E-02,-8.5890E-02
2018-06-29 13:40, 1.5326E+01, 2.5439E+01, 3.8353E+01, 8.0055E+01, 5.6880E+01, 2.2061E+01, 3.2192E+00, 5.4775E-01, 3.3668E-01, 3.3622E-01, 9.1090E-02, 2.9006E-01, 2.1384E-01, 6.8040E-02, 1.2879E-01, 1.2970E-01
2018-06-30 14:20, 9.3557E+00, 1.9010E+01, 3.7949E+01, 9.0908E+01, 5.6839E+01, 2.2781E+01, 3.0971E+00, 5.3520E-01,-----------, 9.4627E-02, 1.9994E-02, 2.6180E-01, 8.6735E-02,-8.9252E-03, 1.2062E-01, 7.6746E-02
2018-07-02 13:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-07-02 14:10, 1.1542E+01, 1.7846E+01, 3.5052E+01, 8.1391E+01, 5.5871E+01, 2.3774E+01, 3.3085E+00, 5.7622E-01, 4.2845E-01, 3.1131E-01, 2.0697E-01,-----------, 2.3099E-01, 3.2711E-01,-9.2364E-02, 7.5079E-02
2018-07-03 14:10, 1.2523E+01, 1.8664E+01, 3.5716E+01, 8.2470E+01, 5.8196E+01, 2.1207E+01, 3.1272E+00, 5.3782E-01,-----------, 2.5376E-01,-----------, 2.0706E-01,-----------, 1.5536E-01, 7.8343E-02, 1.5733E-01
2018-07-04 13:20, 1.1418E+01, 1.8353E+01, 3.7821E+01, 9.2879E+01, 4.8732E+01, 2.3478E+01, 3.1737E+00, 5.4527E-01, 4.4115E-01, 3.0891E-01, 2.0717E-02, 1.9819E-01, 7.0943E-02, 6.3156E-02,-6.7540E-02,-2.3292E-01
2018-07-05 13:20, 1.2475E+01, 1.8766E+01, 4.0033E+01, 7.6966E+01, 5.4139E+01, 2.4979E+01, 3.3685E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-07-05 14:00, 1.5138E+01, 1.7074E+01, 3.5236E+01, 7.6147E+01, 5.7891E+01, 2.2630E+01, 3.5504E+00, 5.0554E-01, 3.7526E-01, 2.8870E-01, 1.8994E-01, 2.3873E-01, 8.2355E-02, 5.4039E-02, 9.6420E-02,-1.9843E-01
2018-07-07 13:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-07-07 13:50, 1.2413E+01, 2.2846E+01, 3.9716E+01, 9.1085E+01, 6.4984E+01, 2.2768E+01, 3.5246E+00, 6.7771E-01,-----------,-----------,-----------,-----------, 2.7554E-01, 8.5712E-02,-----------,-----------
2018-07-08 13:50, 8.8354E+00, 2.0438E+01, 3.6880E+01, 8.6372E+01, 5.3232E+01, 2.2630E+01, 3.1306E+00, 6.7919E-01,-----------, 2.6230E-01,-----------, 2.7972E-01, 2.4320E-01, 6.3455E-02, 2.0649E-01,-2.5724E-01
2018-07-09 13:00, 2.1461E+01, 1.7835E+01, 4.2688E+01, 8.1742E+01, 5.8706E+01, 2.2267E+01, 3.0887E+00, 5.3065E-01, 7.8218E-01, 3.2203E-01, 2.1178E-01, 3.3397E-01, 5.9222E-02, 1.4571E-01, 2.6591E-02, 1.1892E-01
2018-07-10 13:00, 1.0032E+01, 2.0201E+01, 3.9156E+01, 9.6104E+01, 5.8338E+01, 2.4787E+01, 3.1705E+00, 5.0357E-01, 2.4488E-01, 3.0722E-01, 1.4305E-01,-----------, 1.1295E-02, 2.8341E-01, 1.3811E-02,-3.1775E-01
2018-07-10 13:40, 1.3149E+01, 1.8250E+01, 3.5780E+01, 8.2133E+01, 5.6273E+01, 2.3711E+01, 3.2539E+00, 6.3524E-01, 3.9935E-01, 3.7350E-01, 2.2460E-01, 2.0822E-01, 8.7018E-02, 1.1544E-01, 1.5188E-01, 4.7665E-01
2018-07-12 12:50, 1.6243E+01, 1.9217E+01, 3.6622E+01, 7.9360E+01, 5.6962E+01, 2.0117E+01, 3.4107E+00, 4.3672E-01, 3.9662E-01, 3.2752E-01, 1.1250E-01, 1.0117E-01, 1.0726E-01, 2.1066E-01, 1.4021E-01, 1.5770E-01
2018-07-12 13:30,-----------,-----------,-----------,-----------,-----------,-----------, 2.8461E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-07-13 13:30, 1.2781E+01, 2.0980E+01, 3.8143E+01, 8.8090E+01, 5.6953E+01, 2.2947E+01, 2.9246E+00, 4.6332E-01,-----------, 4.1546E-01,-----------, 2.7569E-01,-----------, 2.1881E-03, 1.2427E-01, 1.2933E-01
2018-07-14 12:40, 1.5402E+01, 2.1326E+01, 4.4028E+01, 9.3611E+01, 5.5552E+01, 2.2903E+01, 3.4756E+00, 6.6132E-01,-----------, 3.6377E-01,-----------, 1.5014E-01, 5.6261E-02, 9.9240E-02,-4.1461E-02, 3.5057E-01
2018-07-15 12:40, 1.4733E+01, 1.7973E+01, 3.4996E+01, 9.2702E+01, 5.3324E+01, 2.4982E+01, 3.3165E+00, 5.7191E-01, 5.1704E-01, 2.9162E-01,-3.7364E-02, 1.7118E-01, 7.2395E-02, 7.3093E-02,-5.4358E-02, 4.8146E-01
2018-07-15 13:20, 1.5507E+01, 1.8111E+01, 3.2723E+01, 8.6076E+01, 5.9023E+01, 2.5844E+01, 3.3755E+00, 5.3650E-01, 4.2688E-01, 4.5275E-01, 1.1577E-01, 1.8163E-01, 3.0298E-01, 6.3373E-02, 1.3816E-01, 1.5693E-01
2018-07-17 12:30, 1.1715E+01, 2.0151E+01, 3.7393E+01, 8.5074E+01, 5.2054E+01, 2.4778E+01, 3.3678E+00, 5.4804E-01, 2.5540E-01, 2.3339E-01, 9.3018E-02, 2.6365E-01, 2.9925E-01, 4.3662E-02, 3.5298E-02, 1.4728E-01
2018-07-18 13:10, 1.1787E+01, 1.9701E+01, 3.8002E+01, 8.3688E+01, 5.7714E+01, 2.3957E+01, 3.0734E+00, 5.4716E-01,-----------, 2.4124E-01,-----------, 3.2775E-01,-----------, 1.2253E-01, 8.3021E-02,-1.1540E-01
2018-07-20 12:20, 9.0610E+00, 1.8042E+01, 3.5338E+01, 7.7638E+01, 5.8509E+01, 2.3753E+01, 3.0836E+00, 4.5104E-01, 3.9727E-01, 4.1408E-01, 2.8874E-01, 1.4246E-01, 5.3368E-02, 1.0754E-01, 2.9025E-01, 3.8839E-01
2018-07-20 13:00, 1.3960E+01, 2.0876E+01, 4.1494E+01, 8.8670E+01, 5.3836E+01, 2.4075E+01, 3.2924E+00, 5.9440E-01, 2.3572E-01, 2.9657E-01, 2.3243E-01, 2.5188E-01, 1.3526E-01, 3.5447E-02, 1.2814E-01,-2.3007E-01
2018-07-22 12:10, 9.8114E+00, 2.0704E+01, 3.8597E+01, 6.8243E+01, 5.7161E+01, 2.3348E+01, 3.2633E+00, 4.2882E-01, 2.9511E-01, 2.6140E-01, 1.9716E-01, 2.7575E-01, 1.9616E-01, 1.0896E-01,-4.5994E-03, 4.7909E-01
2018-07-23 12:50, 1.3481E+01, 1.7331E+01, 3.6650E+01, 8.1547E+01, 5.2494E+01, 2.2689E+01, 3.5430E+00,-----------,-----------,-----------,-----------, 1.7430E-01, 2.2270E-01, 2.6532E-01, 1.4477E-01, 4.0742E-02
2018-07-24 12:00, 8.6190E+00, 1.9494E+01, 3.7615E+01, 6.9007E+01, 5.5483E+01, 2.3298E+01, 3.3435E+00, 5.6423E-01, 3.0218E-01, 4.4402E-01, 1.3548E-01, 1.8223E-01, 2.6650E-01, 7.1247E-02, 6.9291E-02,-2.1061E-01
2018-07-25 12:00, 1.0844E+01, 1.9044E+01, 3.5276E+01, 7.5508E+01, 5.5723E+01, 2.7137E+01, 3.1749E+00, 5.8855E-01, 3.1783E-01, 4.6756E-01,-1.5785E-02, 4.0855E-01, 2.0036E-01, 2.2371E-01, 4.0485E-02,-1.5918E-01
2018-07-25 12:40, 1.0095E+01, 2.2501E+01, 4.3512E+01, 9.5113E+01, 5.3627E+01, 2.6365E+01, 3.1789E+00, 5.0591E-01, 2.1789E-01, 3.6556E-01, 1.5818E-01, 4.0886E-01, 8.2526E-02, 1.5957E-01,-7.2359E-02, 5.0406E-01
2018-07-27 11:50, 1.3850E+01, 2.0316E+01, 3.7351E+01, 6.4466E+01, 5.2434E+01,-----------, 3.5596E+00,-----------,-----------,-----------,-----------, 1.7065E-01,-----------, 2.9079E-01, 4.2843E-02, 1.3322E-01
2018-07-30 11:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-07-30 12:20, 1.5359E+01, 1.9276E+01, 3.6605E+01, 9.0694E+01, 6.5091E+01, 2.3229E+01, 3.6468E+00, 5.4674E-01, 5.2372E-01, 3.0394E-01, 2.0150E-01, 1.5482E-01, 3.2379E-01, 7.7815E-02,-4.6251E-02, 4.2755E-02
2018-08-02 11:30, 1.4686E+01, 1.8680E+01, 3.5094E+01, 1.0638E+02, 5.3634E+01, 2.3364E+01, 3.6125E+00,-----------,-----------,-----------,-----------,-----------,-----------, 6.8899E-03,-----------,-----------
2018-08-04 12:00, 1.2489E+01, 1.8008E+01, 4.1551E+01, 8.3199E+01, 6.2434E+01, 2.1923E+01, 3.6923E+00, 5.9986E-01, 3.8482E-01, 3.0873E-01, 3.5926E-02,-----------, 3.3921E-01, 1.2360E-01,-7.3566E-02, 7.8760E-02
2018-08-07 11:10, 1.4696E+01, 1.9148E+01, 3.9705E+01, 7.0783E+01, 5.8405E+01, 2.1514E+01, 3.3964E+00, 3.9694E-01, 3.1758E-01, 2.8948E-01, 1.7085E-01,-----------, 2.6858E-02, 1.8054E-01, 9.6562E-02,-4.3228E-02
2018-08-09 11:40,-----------,-----------,-----------, 9.2566E+01, 5.2038E+01, 2.6074E+01, 3.2183E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-08-12 10:50, 1.3186E+01, 1.9528E+01, 3.4628E+01, 9.2857E+01, 5.9156E+01, 2.1916E+01, 3.3749E+00, 6.2976E-01, 3.8710E-01, 4.0685E-01, 2.2493E-01, 2.2821E-01, 1.8314E-01, 1.2308E-01, 1.2171E-02, 1.3277E-01
2018-08-12 11:30, 1.6538E+01, 1.8526E+01, 3.7605E+01, 8.0055E+01, 4.8455E+01, 2.3640E+01, 3.2593E+00, 5.9612E-01, 3.4383E-01, 1.6753E-01, 2.4211E-01, 2.6365E-01, 1.4065E-01, 2.2565E-01, 2.1543E-01, 2.7003E-01
2018-08-17 10:30, 1.2965E+01, 2.1498E+01, 3.5967E+01, 9.9854E+01, 5.6410E+01, 2.7261E+01, 3.3731E+00, 5.6248E-01, 3.3017E-01, 2.7881E-01, 1.7651E-01, 2.3453E-01, 1.1574E-01, 1.3539E-01, 4.7468E-02, 2.9929E-01
2018-08-17 11:10, 1.2008E+01, 1.9425E+01, 3.5452E+01, 9.2986E+01, 6.1087E+01, 2.2652E+01, 3.3701E+00, 5.9425E-01, 2.0721E-01, 3.0992E-01, 2.7491E-01, 3.0197E-01, 1.9779E-01,-5.1968E-02, 6.9376E-02, 1.8227E-01
2018-08-22 10:10, 1.2465E+01, 2.0427E+01, 3.7704E+01, 9.3323E+01, 5.5932E+01, 2.7766E+01, 3.2762E+00, 5.6809E-01, 4.2809E-01, 3.8651E-01, 2.4680E-01, 3.6789E-01, 1.7288E-01, 2.0924E-01, 8.0330E-02,-4.5006E-03
2018-08-22 10:50, 1.0461E+01, 2.2639E+01, 4.0405E+01, 8.6698E+01, 6.0503E+01, 2.2559E+01, 3.4666E+00, 5.4567E-01, 3.0494E-01, 2.5009E-01, 2.4992E-01, 1.8088E-01, 3.3698E-02, 1.6958E-01, 9.3719E-02, 1.7552E-01
2018-08-27 09:50, 1.3702E+01, 2.2052E+01, 3.6817E+01, 8.2524E+01, 5.6357E+01, 2.2779E+01, 3.2806E+00, 5.9425E-01, 4.5769E-01, 2.9437E-01, 1.4527E-01, 1.5508E-01, 1.6995E-01, 1.0257E-01,-1.7040E-02,-7.2009E-02
2018-08-27 10:30, 1.1871E+01, 1.8422E+01, 3.6544E+01, 8.5952E+01, 5.1197E+01, 2.2665E+01, 3.4626E+00, 5.6849E-01, 5.2828E-01, 3.3625E-01, 9.6805E-02, 2.0886E-01, 1.5511E-01, 1.4907E-01, 1.6066E-01, 2.8579E-01
2018-08-30 09:40,-----------,-----------,-----------, 8.3572E+01, 5.0227E+01, 2.5805E+01, 3.1298E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-09-01 10:10, 7.5508E+00, 1.7697E+01, 3.5987E+01, 8.3874E+01, 5.1255E+01, 2.4871E+01, 2.9370E+00, 6.2228E-01, 2.4137E-01, 2.7043E-01, 3.2646E-01,-----------,-4.6656E-02, 1.4482E-01, 9.6153E-02, 2.9029E-01
2018-09-04 09:20, 1.4181E+01, 1.8941E+01, 3.3766E+01, 9.7586E+01, 5.3664E+01, 2.4696E+01, 3.3005E+00, 4.3354E-01,-----------, 2.9317E-01, 2.4638E-01,-----------, 1.0362E-01, 1.2983E-01, 1.6215E-02, 2.8342E-01
2018-09-06 09:50, 1.1860E+01, 1.6314E+01, 3.6913E+01, 8.0410E+01, 6.0574E+01, 2.6360E+01, 3.1546E+00, 5.1390E-01, 2.3909E-01, 2.4650E-01, 1.9658E-01,-----------, 2.0439E-01, 1.7161E-01, 7.6679E-02,-4.4781E-01
2018-09-09 09:00, 1.3776E+01, 1.6867E+01, 3.4462E+01, 7.6357E+01, 5.0121E+01, 2.4772E+01, 3.1846E+00, 5.1764E-01, 2.9602E-01, 2.7163E-01, 4.2174E-02, 6.2847E-02, 2.8963E-01, 1.6117E-01, 1.3183E-01, 8.1010E-02
2018-09-11 09:30,-----------,-----------,-----------, 7.4300E+01, 5.6398E+01,-----------, 3.2225E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-09-13 08:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-09-14 08:40, 1.3791E+01, 1.5243E+01, 3.1676E+01, 6.3021E+01, 5.6302E+01, 2.2558E+01, 3.2760E+00, 4.4964E-01, 4.5769E-01, 2.2736E-01, 9.0597E-02, 1.3489E-01, 2.8751E-01, 1.6001E-01, 1.9474E-02, 3.7805E-01
2018-09-14 09:20, 1.1676E+01, 1.8594E+01, 3.2664E+01, 9.4620E+01, 5.2042E+01, 2.3613E+01, 3.0107E+00, 5.5501E-01, 2.7097E-01, 3.5898E-01, 1.5152E-01, 5.9781E-02, 2.6226E-01, 1.5590E-01, 9.1284E-02, 4.5006E-03
2018-09-19 08:20, 6.7773E+00, 2.0116E+01, 3.2935E+01, 8.3392E+01, 5.3257E+01, 2.1916E+01, 3.3359E+00, 4.8400E-01, 3.8938E-01, 2.3286E-01,-4.6860E-02, 2.0562E-01, 9.0837E-02, 1.8052E-01, 1.6188E-01,-1.5752E-02
2018-09-19 09:00, 9.4662E+00, 1.8675E+01, 2.7863E+01, 7.9504E+01, 5.3930E+01, 2.6234E+01, 3.3094E+00, 4.7279E-01, 3.1651E-01, 2.6374E-01, 1.8744E-01, 1.6402E-01, 7.7651E-02, 1.2582E-01, 1.1890E-01,-2.5428E-01
2018-09-24 08:00, 1.1087E+01, 2.2743E+01, 3.4017E+01, 7.8705E+01, 5.1591E+01, 2.4899E+01, 3.0996E+00, 5.6248E-01, 3.8027E-01, 4.8104E-01, 6.2480E-03, 2.1767E-01, 1.6116E-01, 1.0257E-01, 4.1382E-02, 3.5329E-01
2018-09-24 08:40, 1.5323E+01, 1.7074E+01, 3.5108E+01, 6.1369E+01, 5.9594E+01, 2.3872E+01, 3.2906E+00, 4.5784E-01, 3.9165E-01, 5.0849E-01, 1.3121E-01, 1.0423E-01, 3.0768E-02, 8.9475E-02, 4.5034E-02, 1.5977E-01
2018-09-27 07:50, 1.1023E+01, 2.1049E+01, 3.5045E+01, 7.3483E+01, 4.7843E+01, 2.1856E+01, 3.0180E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.0048E-01,-----------,-----------
2018-09-29 08:20, 9.0610E+00, 1.8491E+01, 3.6264E+01, 7.5064E+01, 6.3479E+01, 2.2899E+01, 3.4412E+00, 5.8304E-01, 4.8957E-01, 1.9329E-01, 1.9057E-01, 1.1496E-01, 4.1685E-01, 1.0941E-02, 8.7633E-02, 4.5006E-03
2018-10-02 07:30, 1.5307E+01, 1.8215E+01, 3.0728E+01, 9.1050E+01, 4.7770E+01, 2.3405E+01, 3.2463E+00, 6.1974E-01, 3.3308E-01, 2.7015E-01, 1.4776E-01,-----------, 2.3199E-01, 3.0738E-02,-5.2336E-02, 3.3465E-01
2018-10-04 08:00, 1.0203E+01, 1.5865E+01, 3.1120E+01, 7.5241E+01, 5.0877E+01, 2.5283E+01, 2.8226E+00, 5.4940E-01, 3.9165E-01, 3.6018E-01, 1.5955E-01,-----------, 1.9615E-01, 1.4828E-01,-9.7370E-03, 9.0011E-03
2018-10-07 07:10, 1.1639E+01, 1.9978E+01, 3.6901E+01, 7.5650E+01, 5.9192E+01, 2.1993E+01, 3.4214E+00, 5.3632E-01, 4.0552E-01, 3.0992E-01, 3.1865E-01, 2.3280E-01, 1.0988E-01, 1.0667E-01,-9.4706E-02, 2.1828E-01
2018-10-09 07:40,-----------,-----------,-----------, 8.4105E+01,-----------,-----------, 3.0593E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-10-12 06:50, 9.9818E+00, 1.3272E+01, 2.8632E+01, 6.5820E+01, 5.7731E+01, 2.3753E+01, 3.4478E+00, 5.3072E-01, 1.7759E-01, 1.9983E-01, 1.9057E-01, 8.3726E-02, 5.4209E-02, 6.2908E-02, 8.7633E-02, 2.7259E-01
2018-10-12 07:30, 1.2560E+01, 1.4033E+01, 3.2927E+01, 8.3909E+01, 5.7739E+01, 2.3670E+01, 3.6369E+00, 5.6996E-01, 3.1651E-01, 2.5129E-01, 1.2965E-01, 1.5022E-01, 1.9340E-01, 7.9319E-02, 6.3290E-02,-2.1153E-01
2018-10-17 06:30, 1.0166E+01, 1.4759E+01, 3.1326E+01, 7.7197E+01, 5.5347E+01, 2.3690E+01, 3.2086E+00, 4.5970E-01, 2.8235E-01, 2.9317E-01, 1.6089E-01, 2.3146E-01, 9.3768E-02, 1.6958E-01, 2.0691E-01,-3.6004E-02
2018-10-17 07:10, 9.7977E+00, 1.7731E+01, 2.9478E+01, 7.5952E+01, 5.0670E+01, 2.1801E+01, 3.3405E+00, 6.3350E-01, 3.2106E-01, 3.9579E-01, 2.0619E-01, 3.3723E-02, 2.1098E-01, 2.1061E-01, 3.7731E-02, 3.7130E-01
2018-10-22 06:10, 8.9505E+00, 1.4067E+01, 3.1038E+01, 8.2808E+01, 5.6286E+01, 2.3405E+01, 3.4011E+00, 5.1390E-01, 3.0512E-01, 3.1591E-01, 1.3121E-01, 1.9927E-01, 2.0658E-01, 1.8189E-01,-4.6251E-02, 2.8804E-01
2018-10-22 06:50, 6.1880E+00, 1.8457E+01, 2.9168E+01, 8.3288E+01, 6.0755E+01, 2.1955E+01, 3.1563E+00, 5.3632E-01, 3.8710E-01, 2.1539E-01, 4.0612E-02, 2.2788E-01, 2.2856E-01, 6.9746E-02, 6.5725E-02,-1.3727E-01
2018-10-25 06:00,-----------,-----------,-----------, 6.4708E+01, 5.2003E+01, 2.3114E+01, 3.6457E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-10-26 06:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-10-27 06:30, 1.0643E+01, 1.6141E+01, 2.8930E+01, 8.9718E+01, 5.9796E+01, 2.0988E+01, 3.4581E+00, 4.3541E-01, 4.8046E-01, 1.8428E-01, 2.9210E-01, 2.9431E-01, 8.6491E-02, 5.3013E-03,-4.3816E-02, 3.3754E-01
2018-10-30 05:40, 8.6190E+00, 1.2685E+01, 2.9336E+01, 6.9788E+01, 4.6843E+01, 2.3399E+01, 2.8425E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.8540E-01,-----------,-----------
2018-11-01 06:10, 1.1787E+01, 1.5796E+01, 2.8297E+01, 8.7391E+01, 5.4196E+01, 2.4761E+01, 3.0849E+00, 4.9334E-01, 4.0304E-01, 2.3214E-01, 8.1225E-02,-----------, 1.4212E-01, 7.2129E-02,-1.5855E-01, 1.3502E-02
2018-11-04 05:20, 1.2081E+01, 1.1722E+01, 2.6005E+01, 6.4832E+01, 4.6241E+01, 2.3597E+01, 2.9008E+00, 6.0547E-01, 2.6186E-01, 2.3095E-01, 1.8588E-01,-----------, 2.4028E-01, 7.9139E-02,-2.4342E-02, 1.2152E-01
2018-11-06 05:50,-----------,-----------,-----------,-----------,-----------,-----------, 3.2070E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-11-09 05:00, 1.1750E+01, 1.0957E+01, 2.8582E+01, 6.1671E+01, 5.2831E+01, 2.4652E+01, 3.2381E+00, 4.3167E-01, 2.2315E-01, 3.3984E-01, 2.5461E-01, 1.6293E-01, 1.5091E-01, 1.3539E-01, 1.3510E-01,-1.2827E-01
2018-11-09 05:40, 7.4403E+00, 1.6590E+01, 2.3228E+01, 7.3412E+01, 4.8190E+01, 2.2893E+01, 3.1154E+00, 4.6905E-01, 3.1651E-01, 2.7936E-01, 1.2808E-01, 2.5599E-01, 2.6372E-01, 9.2995E-02, 3.8948E-02, 6.5258E-02
2018-11-14 04:40, 7.5712E+00, 1.4655E+01, 2.8385E+01, 6.4388E+01, 4.5083E+01, 2.4635E+01, 3.0661E+00, 4.9751E-01, 3.7292E-01, 2.9062E-01, 1.7128E-01, 1.8548E-01, 1.1135E-01, 9.0260E-02, 7.9113E-02,-2.7003E-02
2018-11-14 05:20, 1.0571E+01, 1.3169E+01, 2.5466E+01, 5.8873E+01, 5.5613E+01, 2.0592E+01, 3.2794E+00, 5.3259E-01, 4.2809E-01, 3.2787E-01, 3.2958E-01, 1.9927E-01, 4.9814E-02, 1.4907E-01, 2.8702E-01, 4.7256E-02
2018-11-19 04:20, 7.3667E+00, 1.1233E+01, 2.6828E+01, 5.7461E+01, 4.9306E+01, 2.2614E+01, 3.1164E+00, 4.5286E-01, 4.2581E-01, 1.2445E-01, 2.3274E-01, 2.3606E-01, 2.4130E-01, 2.1881E-01, 1.1319E-01,-1.6427E-01
2018-11-19 05:00, 7.9192E+00, 1.2339E+01, 2.5186E+01, 8.0929E+01, 4.7942E+01, 2.2064E+01, 3.2927E+00, 4.4292E-01, 4.7559E-01, 2.5009E-01, 9.2159E-02, 1.3642E-01, 3.0768E-02, 9.1627E-02, 1.4605E-02,-2.0253E-01
2018-11-24 04:40, 6.4217E+00, 1.1959E+01, 2.5449E+01, 5.1973E+01, 4.9532E+01, 2.4486E+01, 2.9493E+00, 5.4462E-01, 3.0531E-01, 3.0669E-01, 1.4099E-01,-----------, 1.9376E-01, 1.5840E-01, 1.6666E-01,-1.3508E-01
2018-11-26 03:50, 9.5736E+00, 1.5415E+01, 2.8766E+01, 7.4531E+01, 4.3769E+01, 2.1171E+01, 2.9718E+00,-----------,-----------,-----------,-----------, 3.3171E-01,-----------, 2.4026E-01,-3.7923E-02, 1.3578E-01
2018-11-27 03:50,-----------,-----------,-----------, 6.5436E+01,-----------,-----------, 2.8692E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-11-27 04:30, 7.7718E+00, 1.2093E+01, 2.5328E+01, 6.3119E+01,-----------,-----------, 3.3324E+00,-----------,-----------,-----------,-----------, 8.2279E-02,-----------,-2.1828E-11,-3.8113E-02, 2.7994E-01
2018-11-29 04:20, 8.3612E+00, 1.1441E+01, 2.4797E+01, 6.8420E+01, 5.6405E+01, 2.1916E+01, 3.3729E+00, 4.3862E-01, 4.2229E-01,-----------,-----------,-----------, 7.7854E-02, 4.7700E-02,-----------,-6.7187E-02
2018-12-02 03:30, 1.1381E+01, 1.4240E+01, 2.3926E+01, 7.0321E+01, 5.3216E+01, 2.0557E+01, 3.0120E+00, 3.7105E-01, 3.2389E-01, 2.3753E-01, 1.4218E-01,-----------, 5.4924E-02, 1.4937E-01,-5.3666E-02,-1.9436E-01
2018-12-04 03:20, 1.0792E+01, 1.2408E+01, 2.6580E+01, 6.8674E+01, 4.9776E+01, 2.4253E+01, 2.9796E+00, 4.5433E-01, 2.4832E-01, 2.6197E-01, 2.0475E-01, 2.9275E-01, 6.0584E-02, 1.7490E-01, 1.5394E-01, 1.5902E-01
2018-12-04 04:00,-----------,-----------,-----------,-----------,-----------,-----------, 3.4011E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-12-05 04:00, 7.5140E+00, 1.2933E+01, 2.2636E+01, 5.5236E+01, 5.3845E+01, 2.0539E+01, 3.0997E+00,-----------,-----------,-----------,-----------,-3.5116E-02,-----------, 4.8139E-02,-5.8746E-02, 5.4357E-01
2018-12-06 03:10, 8.9178E+00, 1.1682E+01, 2.4499E+01, 6.9753E+01, 5.0804E+01, 2.1065E+01, 2.9849E+00, 5.2381E-01, 3.7774E-01, 3.1112E-01,-1.3547E-01, 2.1804E-01, 9.2534E-02, 8.1343E-02, 5.9878E-02, 2.8540E-02
2018-12-07 03:10, 1.2265E+01, 1.3722E+01, 2.5711E+01, 6.3625E+01, 5.3708E+01, 2.0181E+01, 2.8981E+00, 4.6242E-01, 2.1363E-01, 2.1561E-01, 2.7334E-01, 1.2458E-01, 5.2182E-02, 4.8142E-02,-8.2259E-03, 2.5080E-01
2018-12-07 03:50, 8.1575E+00, 1.6798E+01, 2.1695E+01, 7.1941E+01, 5.7450E+01, 2.1152E+01, 3.1484E+00, 4.7903E-01, 3.2751E-01, 2.4686E-01, 2.7093E-01, 1.8410E-01, 1.5387E-01, 5.1444E-02, 1.1021E-01, 5.1211E-01
2018-12-09 03:00, 6.4090E+00, 9.5395E+00, 2.6517E+01, 5.6022E+01, 5.4276E+01, 2.1340E+01, 3.1815E+00, 5.5788E-01, 4.1575E-01, 2.5764E-01, 4.3736E-02, 3.7029E-01, 6.0606E-02, 1.3576E-01, 6.7092E-02, 5.2452E-01
2018-12-10 03:40, 8.6927E+00, 1.1337E+01, 2.5159E+01, 7.5010E+01, 4.4120E+01, 2.2753E+01, 2.9389E+00, 3.9168E-01,-----------, 1.0530E-01,-----------, 1.4351E-01, 1.4768E-01, 1.4015E-01, 3.8435E-03, 2.1627E-02
2018-12-11 02:50, 7.8575E+00, 7.6385E+00, 2.1229E+01, 6.5845E+01, 4.6724E+01, 2.3555E+01, 3.1396E+00, 3.9538E-01,-----------, 2.8527E-01, 1.4246E-01, 8.2031E-02,-4.6884E-02, 2.1858E-01, 1.4325E-01,-2.8425E-02
2018-12-12 02:50, 7.2930E+00, 1.6487E+01, 2.3707E+01, 6.7852E+01, 5.5069E+01, 2.0330E+01, 3.5321E+00, 4.7693E-01, 4.7807E-01, 2.5703E-01, 1.4416E-01, 2.6739E-01, 4.0023E-02, 9.7131E-02,-3.9513E-02,-1.1416E-02
2018-12-12 03:30, 5.6723E+00, 1.5934E+01, 2.2596E+01, 4.6342E+01, 5.5992E+01, 2.1066E+01, 3.1598E+00, 4.5008E-01, 5.9184E-01, 2.2384E-01, 9.5989E-02, 2.2256E-01, 2.7496E-01, 7.9610E-02,-2.8797E-02, 4.3933E-01
2018-12-13 02:50,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-12-17 02:30, 9.4293E+00, 9.7123E+00, 2.1062E+01, 7.4247E+01, 5.7743E+01, 2.1630E+01, 3.2030E+00, 4.9932E-01, 4.0768E-01, 2.8604E-01, 1.5527E-01, 1.3828E-02, 9.2521E-02, 1.0312E-01, 5.6972E-02, 1.8385E-02
2018-12-17 03:10, 6.4827E+00, 1.3307E+01, 2.4732E+01, 8.0487E+01, 5.0666E+01, 2.3579E+01, 3.3735E+00, 3.9274E-01, 2.8614E-01, 2.5991E-01, 1.9994E-01, 3.5433E-01, 4.7527E-02, 2.3023E-01, 9.4614E-02, 2.8905E-01
2018-12-19 02:20, 9.1715E+00, 1.1786E+01, 2.6401E+01, 6.7657E+01, 6.0041E+01, 2.2848E+01, 3.3504E+00, 5.7421E-01, 3.2934E-01, 1.4889E-01, 1.1676E-01, 1.9274E-01, 2.3782E-01,-4.4702E-03, 6.4637E-02, 1.2027E-01
2018-12-20 03:00, 1.0792E+01, 9.8852E+00, 2.1545E+01, 7.1707E+01, 5.1638E+01, 2.2816E+01, 2.7018E+00, 5.6095E-01, 1.6195E-01, 2.4467E-01, 1.2923E-01, 9.2170E-02, 2.9217E-01, 1.2930E-01, 4.6951E-02,-1.1721E-01
2018-12-22 02:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-12-22 02:50, 5.9169E+00, 1.0375E+01, 2.6108E+01, 7.0636E+01,-----------,-----------, 3.1972E+00,-----------,-----------,-----------, 1.9739E-01,-----------, 2.9439E-01,-8.7089E-02,-9.6202E-03, 1.6165E-01
2018-12-23 02:50, 1.0240E+01, 1.3618E+01, 2.7848E+01, 6.3056E+01, 5.2563E+01, 2.3487E+01, 2.9233E+00, 4.1859E-01, 2.5139E-01, 1.9978E-01, 1.3022E-01, 1.1478E-01, 1.4316E-01, 1.9616E-01, 1.6287E-01, 1.5500E-01
2018-12-24 02:00, 9.9246E+00, 1.1890E+01, 2.4157E+01, 7.5703E+01, 5.6630E+01, 2.1426E+01, 3.0586E+00, 6.0422E-01, 3.6255E-01, 2.7804E-01, 1.9227E-01, 2.1000E-01, 2.2902E-01, 4.0192E-02, 8.9458E-02, 7.7770E-02
2018-12-25 02:00,-----------,-----------,-----------,-----------,-----------,-----------, 2.7358E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2018-12-27 02:30, 1.0755E+01, 1.5139E+01, 2.0077E+01, 7.6627E+01, 5.1246E+01, 2.1133E+01, 2.9994E+00, 4.8694E-01,-----------,-----------,-----------,-----------, 1.7548E-01, 2.4885E-02,-----------,-----------
2018-12-29 01:40, 8.1402E+00, 1.3687E+01, 2.7594E+01, 6.4957E+01, 4.4047E+01, 2.3677E+01, 2.9242E+00, 5.6616E-01, 1.7852E-01, 2.0912E-01, 2.4992E-02, 6.8098E-02, 1.5281E-01, 1.2063E-01, 8.3596E-02,-1.9802E-01
2018-12-30 01:40, 6.1512E+00, 1.3445E+01, 2.6468E+01, 5.7053E+01, 4.5767E+01, 2.1668E+01, 3.0412E+00, 3.6083E-01,-----------,-----------, 1.4484E-01,-----------, 2.6080E-01, 3.8923E-02, 6.4235E-02,-----------
2018-12-30 02:20, 5.3408E+00, 1.3514E+01, 2.4803E+01, 7.0605E+01, 4.5592E+01, 2.2472E+01, 3.0466E+00, 3.3752E-01, 4.5137E-01, 3.2047E-01, 4.9984E-02, 2.1290E-01, 4.3582E-02, 9.4698E-02,-5.7927E-02, 3.2114E-01
2019-01-01 01:30, 9.2607E+00, 1.1994E+01, 2.5461E+01, 6.3571E+01, 4.8796E+01, 1.9842E+01, 2.7362E+00, 5.1084E-01, 3.4114E-01, 2.6030E-01, 3.3711E-01, 2.3299E-01, 9.4741E-02, 8.2596E-02, 4.2648E-02, 3.3267E-01
2019-01-01 02:10,-----------,-----------,-----------,-----------,-----------,-----------, 3.1974E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-01-02 02:10, 7.9192E+00, 9.9543E+00, 2.3379E+01, 6.6857E+01, 4.6744E+01, 2.3386E+01, 2.9906E+00, 4.2882E-01, 1.9674E-01, 3.5961E-01,-2.5845E-02, 1.7970E-01, 2.2310E-01, 1.4843E-02,-8.1352E-02, 8.2547E-02
2019-01-03 01:20, 1.1381E+01, 1.5692E+01, 2.2596E+01, 7.0463E+01, 5.2696E+01, 2.1224E+01, 3.0591E+00, 5.3661E-01, 6.0306E-01, 1.1734E-01, 4.3944E-01, 1.8701E-01, 1.6915E-01, 1.6592E-01, 8.8669E-02, 6.7325E-02
2019-01-04 01:20, 7.8670E+00, 1.5010E+01, 2.5739E+01, 8.2576E+01, 4.9054E+01, 2.4703E+01, 3.2328E+00,-----------, 2.2387E-01,-----------, 1.2069E-01, 1.4293E-01, 1.7363E-01, 1.3042E-01,-9.2483E-02, 4.1547E-01
2019-01-04 02:00, 7.0339E+00, 1.1302E+01, 2.3741E+01, 5.8287E+01, 5.2338E+01, 2.0749E+01, 3.2421E+00, 4.5564E-01, 3.2063E-01, 3.1754E-01, 1.5467E-01, 1.4895E-01, 1.7699E-01, 1.4225E-01,-4.6326E-02,-4.9089E-01
2019-01-06 01:10, 6.8142E+00, 1.2305E+01, 2.2658E+01, 7.0534E+01, 5.4920E+01, 2.1873E+01, 3.2992E+00, 5.0195E-01, 3.2659E-01, 2.4802E-01, 1.6484E-01, 1.9161E-01, 1.8479E-01, 1.3783E-01, 1.3098E-01,-1.3712E-01
2019-01-07 01:50, 8.5822E+00, 8.7791E+00, 2.3014E+01, 6.9913E+01, 5.3707E+01, 2.1525E+01, 3.2327E+00, 5.1144E-01, 4.3719E-01, 2.6212E-01, 1.8029E-01,-7.8475E-02,-2.9807E-02, 1.6740E-01, 1.4255E-01, 3.0428E-01
2019-01-08 01:00, 1.1307E+01, 1.4724E+01, 2.2797E+01, 6.2967E+01, 4.9652E+01, 2.1279E+01, 3.0329E+00, 4.5651E-01, 4.2856E-01, 3.4036E-01, 3.2508E-01, 2.7886E-01, 2.2720E-01, 5.0967E-02,-2.3900E-02,-6.7918E-02
2019-01-09 01:00, 4.4200E+00, 1.1924E+01, 2.2408E+01, 5.8880E+01, 4.9157E+01, 2.3106E+01, 2.7328E+00, 4.0948E-01, 3.7099E-01, 1.5082E-01, 1.1704E-01, 1.7599E-01, 1.6924E-01, 1.7798E-01, 1.2963E-01,-1.2162E-01
2019-01-09 01:40, 1.1639E+01, 1.1406E+01, 1.9584E+01, 7.4886E+01, 4.8376E+01, 2.4446E+01, 3.4571E+00, 4.3896E-01, 4.6975E-01, 1.9857E-01, 8.7473E-02, 3.7666E-01, 1.2627E-01, 1.5049E-01, 1.7859E-01,-1.8002E-02
2019-01-11 00:50, 8.4348E+00, 1.1544E+01, 2.8322E+01, 6.2805E+01, 5.6370E+01, 2.4741E+01, 3.1469E+00, 3.4683E-01,-----------, 2.5550E-01, 2.6044E-01, 5.4692E-02,-8.1663E-03, 1.5424E-01, 2.4138E-01,-8.3019E-02
2019-01-14 00:40, 8.3172E+00, 1.5450E+01, 2.1446E+01, 6.2523E+01, 5.3735E+01, 2.0328E+01, 3.2562E+00, 5.1128E-01, 3.1666E-01, 3.3851E-01, 1.1220E-01, 2.2360E-01, 1.9452E-01, 4.8883E-02, 1.3065E-01, 2.4858E-01
2019-01-14 01:20, 1.2879E+01, 1.2616E+01, 2.9205E+01, 6.2985E+01, 5.2209E+01, 2.2525E+01, 2.9280E+00, 5.0490E-01, 2.5125E-01, 2.4402E-01,-2.7764E-02, 1.0921E-01, 2.2734E-01, 6.2921E-02,-2.7190E-02, 6.7933E-02
2019-01-16 00:30, 6.3353E+00, 1.1406E+01, 2.6120E+01, 6.4868E+01, 5.4158E+01, 2.1818E+01, 3.2877E+00, 4.5458E-01, 4.2209E-01, 4.0968E-01,-5.3337E-02, 2.2513E-01, 1.9626E-01,-3.1330E-02,-5.0446E-02,-3.0489E-01
2019-01-17 01:10, 6.8510E+00, 1.4793E+01, 2.6528E+01, 6.9717E+01, 5.2048E+01, 2.2813E+01, 2.7079E+00, 5.3190E-01, 4.2960E-01, 3.4639E-01, 1.5752E-01, 2.3201E-01, 2.7205E-01, 8.3745E-02, 1.0921E-02,-1.5872E-01
2019-01-19 00:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-01-19 01:00, 8.7295E+00, 1.3134E+01, 2.8806E+01, 6.4708E+01, 5.3244E+01, 2.0453E+01, 3.2739E+00, 4.7024E-01, 3.0595E-01, 3.0223E-01, 2.4863E-01,-----------, 1.2290E-01, 1.0446E-01, 8.4004E-02, 5.8654E-02
2019-01-21 00:10, 8.9873E+00, 1.7282E+01, 3.0590E+01, 5.3038E+01, 5.9649E+01, 2.2302E+01, 3.2309E+00, 4.5980E-01, 3.5043E-01, 3.2828E-01, 5.4258E-02, 1.1703E-01, 1.4294E-01, 1.2710E-01, 1.5991E-01,-1.0556E-01
2019-01-22 00:10,-----------,-----------,-----------,-----------,-----------,-----------, 3.7288E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-01-22 00:50, 1.3641E+01, 1.7558E+01, 3.2834E+01, 6.7479E+01, 5.3982E+01, 1.9648E+01, 3.1675E+00, 5.5379E-01,-----------, 2.8440E-01, 1.2328E-01, 2.5256E-01, 1.6409E-01, 2.2105E-01, 8.3533E-02, 4.1453E-01
2019-01-24 00:40, 1.1428E+01, 1.9632E+01, 3.1358E+01, 6.7444E+01, 4.9268E+01, 1.9337E+01, 3.1265E+00, 4.0377E-01, 3.6158E-01, 6.7600E-02, 2.2683E-01,-----------, 3.5711E-01, 1.1519E-01,-6.7320E-02, 3.1650E-01
2019-01-26 23:50, 1.0608E+01, 1.4378E+01, 2.8221E+01, 6.6058E+01, 5.0877E+01, 1.9972E+01, 3.1106E+00, 5.2870E-01,-----------,-----------,-----------,-----------, 1.0073E-01, 4.5916E-02,-----------,-----------
2019-01-28 23:40, 7.1457E+00, 1.1164E+01, 2.8579E+01, 8.3980E+01, 5.3576E+01, 2.2350E+01, 3.0173E+00, 3.9526E-01,-----------, 2.7451E-01, 2.0108E-01, 1.5211E-01, 5.3015E-02, 2.0856E-01, 1.2129E-02,-----------
2019-01-29 00:20, 1.3657E+01, 1.5458E+01, 2.5786E+01, 7.5330E+01, 5.7509E+01, 2.2038E+01, 3.3030E+00,-----------,-----------,-----------,-----------,-----------,-----------, 2.7523E-01,-----------,-----------
2019-01-31 23:30, 3.2710E+00, 1.4067E+01, 3.1327E+01, 6.3749E+01, 5.0542E+01, 2.1236E+01, 3.0160E+00, 4.3687E-01, 2.1131E-01, 3.4807E-01, 1.6276E-01, 2.1050E-01, 1.3272E-01, 8.8327E-02, 9.7091E-02,-4.5006E-02
2019-02-05 23:10, 6.3439E+00, 1.8388E+01, 3.0161E+01, 6.8172E+01, 5.3292E+01, 2.1325E+01, 3.1114E+00, 4.9521E-01, 4.0076E-01, 3.9295E-01, 1.5267E-01, 2.3299E-01, 1.6556E-01, 1.3129E-01,-1.2293E-01, 2.9254E-02
2019-02-05 23:50, 9.9818E+00, 1.6349E+01, 3.1441E+01, 7.3714E+01, 4.7180E+01, 2.2334E+01, 3.1401E+00, 4.5597E-01, 3.8254E-01, 3.1112E-01, 1.9057E-01, 2.7285E-01, 1.3186E-01, 2.2018E-01, 1.0711E-01,-1.5752E-01
2019-02-10 22:50, 8.7663E+00, 1.6245E+01, 3.7759E+01, 6.4059E+01, 4.9412E+01, 2.4448E+01, 3.0150E+00, 3.9056E-01, 2.6641E-01, 2.2018E-01, 2.2181E-01,-1.0331E-01, 2.0512E-01, 1.4907E-01, 1.1076E-01,-1.5077E-01
2019-02-10 23:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-02-10 23:30, 1.2279E+01, 1.6971E+01, 3.2052E+01, 9.2311E+01, 5.2849E+01, 2.0417E+01, 2.9276E+00, 4.8587E-01, 3.1423E-01, 3.3146E-01, 1.5620E-02, 1.4562E-01, 2.7691E-01, 8.7525E-02, 2.5560E-02,-1.3727E-01
2019-02-15 22:30, 1.5544E+01, 1.7558E+01, 3.7430E+01, 6.6413E+01, 5.5790E+01, 2.0686E+01, 3.1746E+00, 3.1021E-01, 4.9294E-01, 2.7163E-01, 2.8585E-01, 1.5175E-01, 1.1135E-01, 5.0600E-02, 1.0589E-01,-3.0379E-01
2019-02-15 23:10, 1.5102E+01, 2.1948E+01, 3.7296E+01, 7.5028E+01, 5.8022E+01, 2.0932E+01, 3.3177E+00, 5.3072E-01, 4.4858E-01, 1.4240E-01, 8.2787E-02, 1.9007E-01, 2.0219E-01, 2.7771E-01, 1.8257E-02,-2.2503E-02
2019-02-20 22:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-02-20 22:50, 1.9058E+01, 1.9010E+01, 3.7959E+01, 7.6627E+01, 4.8615E+01, 2.3817E+01, 3.2749E+00, 4.7652E-01, 2.3539E-01, 1.7710E-01, 8.1225E-02, 1.9621E-01, 1.3856E-01, 6.1541E-02, 1.3510E-01, 1.4824E-01
2019-02-23 22:00, 1.6280E+01, 1.8146E+01, 3.9009E+01, 7.1914E+01, 4.7428E+01, 2.3753E+01, 3.3550E+00, 4.8024E-01,-----------,-----------,-----------,-----------,-4.1558E-02, 5.3335E-02,-----------,-----------
2019-02-25 22:30, 1.3886E+01, 1.3307E+01, 3.0756E+01, 7.0410E+01, 5.6399E+01, 2.1241E+01, 3.3147E+00, 4.2794E-01, 3.8254E-01, 2.7138E-01, 2.4836E-01,-----------, 1.0077E-01, 2.1671E-01, 6.6501E-02, 2.8354E-01
2019-02-28 21:40, 1.1271E+01, 1.8362E+01, 3.7347E+01, 7.5117E+01, 5.7030E+01, 2.3108E+01, 3.1419E+00, 5.4753E-01, 2.9146E-01, 2.3302E-01, 6.5604E-02, 2.5779E-01, 2.1391E-01, 1.6684E-01, 2.9224E-01, 4.5006E-02
2019-03-02 22:10,-----------,-----------,-----------, 7.1760E+01,-----------,-----------, 3.2501E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-03-05 21:20, 1.6391E+01, 1.5623E+01, 4.0211E+01, 7.3714E+01, 5.5383E+01, 2.0603E+01, 3.2387E+00, 5.5501E-01, 2.1860E-01, 3.2069E-01, 1.1246E-01, 1.3796E-01, 3.2986E-01, 1.9283E-01, 1.3997E-01,-1.5752E-01
2019-03-05 22:00, 1.4991E+01, 1.9010E+01, 4.4462E+01, 5.9824E+01, 5.7721E+01, 1.9400E+01, 3.2350E+00, 4.0738E-01, 3.9720E-01, 2.1898E-01, 2.3430E-02, 3.0352E-02, 2.0674E-01,-1.7778E-02,-1.1721E-01,-1.3502E-02
2019-03-10 21:00, 1.4623E+01, 1.7593E+01, 3.9314E+01, 8.4883E+01, 5.0227E+01, 2.2284E+01, 3.3291E+00, 3.6253E-01, 2.3226E-01, 2.7021E-01, 1.8744E-01, 1.3642E-01, 2.8716E-01, 1.3402E-01,-6.9376E-02,-4.2755E-02
2019-03-10 21:40, 1.6796E+01, 1.6141E+01, 4.0791E+01, 7.2808E+01, 5.1839E+01, 2.2345E+01, 3.4561E+00, 3.3263E-01, 3.4156E-01, 2.6599E-01, 1.4058E-01, 1.9927E-01, 1.6556E-01,-8.2054E-03, 3.6514E-03, 3.9380E-01
2019-03-15 20:40, 1.1971E+01, 1.8664E+01, 3.6407E+01, 8.0836E+01, 4.6825E+01, 2.4496E+01, 3.0588E+00, 3.8869E-01, 2.9602E-01, 1.8761E-01, 7.1852E-02, 3.1117E-01, 1.7142E-01, 9.1627E-02, 3.0949E-02, 3.2179E-01
2019-03-15 21:20, 1.5102E+01, 1.6798E+01, 3.1574E+01, 9.3669E+01, 5.8253E+01, 2.1278E+01, 3.3845E+00, 5.4498E-01, 2.6641E-01, 3.5061E-01, 1.4683E-01, 9.1971E-02, 1.9047E-01, 1.1214E-01, 2.0448E-01,-1.4177E-01
2019-03-17 20:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-03-18 20:30,-----------,-----------,-----------,-----------,-----------,-----------, 2.7504E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-03-20 20:20, 1.4875E+01, 1.6452E+01, 3.7499E+01, 6.5072E+01, 5.4404E+01,-----------, 3.4607E+00, 3.5263E-01, 2.8994E-01, 1.8530E-01, 2.5651E-01,-----------, 3.1966E-02,-----------, 1.1780E-01, 2.0085E-01
2019-03-20 21:00, 1.1843E+01, 2.2812E+01, 3.7625E+01, 7.0339E+01, 5.7721E+01, 2.3959E+01, 3.3256E+00, 3.0460E-01, 2.8691E-01, 2.9197E-01, 1.5776E-01, 1.3488E-01,-3.6628E-02, 1.2992E-01, 1.0589E-01, 2.0703E-01
2019-03-23 20:10, 1.3002E+01, 1.7213E+01, 3.8691E+01, 8.1121E+01, 5.6889E+01, 2.3861E+01, 2.8604E+00, 5.6825E-01,-----------,-----------,-----------,-----------, 2.8616E-02, 2.1805E-01,-----------,-----------
2019-03-28 19:50, 1.2601E+01, 1.9425E+01, 4.4340E+01, 9.2080E+01, 6.2231E+01, 2.1856E+01, 3.1646E+00, 4.9147E-01, 4.3264E-01, 3.3864E-01, 1.0934E-02, 2.5752E-01, 1.3886E-01, 1.0941E-01, 8.1547E-02, 5.5262E-01
2019-03-29 20:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-03-30 20:20, 1.2831E+01, 1.6245E+01, 3.8476E+01, 9.1831E+01, 5.6084E+01, 2.0024E+01, 3.0979E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-04-02 19:30, 1.4475E+01, 2.1671E+01, 4.0359E+01, 8.8137E+01, 5.1999E+01, 2.0477E+01, 3.3804E+00, 6.3910E-01, 4.0986E-01, 1.8284E-01, 2.0306E-01, 1.4715E-01, 1.8461E-01, 1.6661E-02,-3.2862E-02, 1.5527E-01
2019-04-02 20:10, 1.6575E+01, 1.5588E+01, 3.3292E+01, 7.9859E+01, 5.2672E+01, 2.2649E+01, 3.1550E+00, 6.5405E-01, 2.5275E-01, 2.4770E-01, 1.4995E-01, 2.0540E-01, 2.1160E-01, 1.0667E-01, 6.5725E-02, 2.5878E-01
2019-04-04 20:00,-----------,-----------,-----------,-----------,-----------,-----------, 2.6603E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-04-07 19:10, 1.0350E+01, 2.2985E+01, 3.9554E+01, 7.6556E+01, 5.2229E+01, 2.3613E+01, 2.7958E+00, 5.2137E-01, 3.0046E-01, 2.5847E-01, 1.6330E-01, 1.3029E-01, 5.8605E-02, 1.4207E-01, 1.6052E-01,-9.0011E-03
2019-04-07 19:50, 1.4130E+01, 1.7385E+01, 3.3872E+01, 7.1658E+01, 5.0434E+01, 2.2559E+01, 3.1809E+00, 4.6701E-01, 2.9146E-01, 3.4582E-01, 1.7182E-01, 1.5818E-01,-3.0916E-02, 1.1214E-01, 9.0119E-02, 1.1026E-01
2019-04-12 18:50, 8.7295E+00, 1.6487E+01, 3.7194E+01, 7.6822E+01, 5.1591E+01, 2.1993E+01, 3.0235E+00, 4.2046E-01, 3.2790E-01, 2.4531E-01, 1.3902E-01, 2.5905E-01, 3.8201E-02, 1.3676E-02,-3.5297E-02,-3.3754E-01
2019-04-12 19:30, 1.2744E+01, 1.8077E+01, 3.6755E+01, 9.1192E+01, 4.8668E+01, 2.6519E+01, 3.3441E+00, 4.8026E-01, 2.9374E-01, 2.4052E-01, 5.3108E-02, 1.1190E-01, 1.7874E-01, 1.3129E-01, 8.1547E-02,-1.4627E-01
2019-04-17 18:30, 1.2620E+01, 1.8422E+01, 4.1495E+01, 6.4797E+01, 4.5568E+01, 2.0375E+01, 2.8979E+00, 4.5528E-01, 3.4839E-01, 2.5727E-01, 1.6557E-01, 1.6800E-01, 2.1391E-01, 1.7095E-01, 6.4508E-02,-1.3277E-01
2019-04-17 19:10, 1.2008E+01, 1.6418E+01, 3.3699E+01, 6.8722E+01, 5.6682E+01, 2.0938E+01, 3.2699E+00, 5.0642E-01, 2.0493E-01, 2.4360E-01, 3.2802E-02, 2.5445E-01, 1.3626E-01, 1.9422E-01,-7.2220E-03,-2.2728E-01
2019-04-20 18:20, 1.1787E+01, 1.8111E+01, 3.3550E+01, 6.4690E+01, 5.2774E+01, 2.1801E+01, 3.0330E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.6811E-01,-----------,-----------
2019-04-22 18:50, 1.4107E+01, 2.3682E+01, 3.1347E+01, 7.8652E+01, 4.7747E+01, 2.3016E+01, 2.9358E+00, 4.7465E-01, 4.5086E-01, 2.3214E-01, 1.6473E-01,-----------, 3.9934E-02, 7.4413E-02,-2.0181E-02,-6.2783E-01
2019-04-25 18:00, 1.1934E+01, 1.9321E+01, 3.6901E+01, 6.0106E+01, 4.6294E+01, 2.1966E+01, 2.9487E+00, 5.7557E-01, 6.1253E-01, 2.6804E-01, 2.9991E-01,-----------, 1.7297E-01, 1.1077E-01,-1.7153E-02, 1.0576E-01
2019-04-27 18:30, 7.3978E+00, 1.7869E+01, 3.6531E+01, 7.2541E+01, 5.7330E+01, 2.2234E+01, 3.0451E+00,-----------,-----------,-----------,-----------,-----------,-----------, 7.5376E-02,-----------,-----------
2019-04-30 17:40, 6.2248E+00, 1.7800E+01, 3.4786E+01, 8.4963E+01, 5.9564E+01, 2.3350E+01, 3.0914E+00, 5.1016E-01, 3.8482E-01, 2.4890E-01, 2.7960E-01, 2.9788E-01, 1.1428E-01, 1.8325E-01,-4.8685E-02, 9.0011E-03
2019-04-30 18:20, 1.2229E+01, 1.4583E+01, 3.0670E+01, 7.3159E+01,-----------, 2.0248E+01, 2.9499E+00, 5.2140E-01, 3.5128E-01, 3.2986E-01, 5.9318E-02, 1.6219E-01, 1.6350E-01, 1.1702E-01, 5.3504E-02, 5.1253E-01
2019-05-05 17:20, 1.0534E+01, 1.3514E+01, 3.1973E+01, 8.3643E+01, 5.1786E+01, 2.2837E+01, 2.9562E+00, 4.9147E-01, 3.1651E-01, 2.7163E-01, 2.0619E-01, 2.5752E-01, 3.8093E-02, 8.9723E-03, 1.2658E-01, 1.1701E-01
2019-05-05 18:00, 1.3980E+01, 1.6470E+01, 3.0391E+01, 7.9504E+01, 5.4426E+01, 2.0730E+01, 3.3076E+00, 4.9521E-01, 3.9165E-01, 3.3984E-01, 2.5402E-01, 9.0439E-02, 8.5319E-02, 1.8189E-01, 1.2902E-01, 1.6202E-01
2019-05-10 17:00, 8.3612E+00, 1.6383E+01, 3.1628E+01, 8.5774E+01, 5.0286E+01, 2.3837E+01, 2.8065E+00, 4.9014E-01, 4.3376E-01, 3.4155E-01, 1.4241E-01, 2.1932E-01, 2.8990E-01, 6.7088E-02,-2.0025E-02,-2.0040E-02
2019-05-10 17:40, 1.3260E+01, 1.9286E+01, 2.9684E+01, 8.4513E+01, 4.8810E+01, 2.2405E+01, 2.9547E+00, 4.2981E-01, 2.6641E-01, 2.6325E-01, 1.3589E-01, 2.5599E-01, 1.0109E-01, 1.7482E-01, 2.8724E-01, 1.4177E-01
2019-05-15 16:40, 8.9873E+00, 1.4931E+01, 3.1144E+01, 5.6786E+01, 5.1910E+01, 2.0461E+01, 3.2040E+00, 3.9463E-01, 3.6661E-01, 2.8479E-01, 2.0775E-01, 1.8731E-01, 1.9486E-01, 7.3849E-02, 5.3553E-02, 6.9759E-02
2019-05-15 17:20, 1.3797E+01, 1.9598E+01, 3.2371E+01, 8.0428E+01, 6.0502E+01, 2.1241E+01, 3.2200E+00, 3.7935E-01, 2.6641E-01, 2.0821E-01, 2.0341E-01, 2.3759E-01, 8.0192E-02, 1.2482E-01, 2.3125E-02, 3.1504E-02
2019-05-20 16:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-05-20 17:00, 1.0939E+01, 1.8250E+01, 3.4423E+01, 6.8225E+01, 5.2026E+01, 2.2163E+01, 3.0055E+00, 4.7751E-01, 3.7223E-01, 3.0814E-01, 1.7883E-01,-----------, 2.0475E-01, 9.2757E-03, 6.2522E-02,-9.9655E-02
2019-05-23 16:10, 9.8557E+00, 1.4240E+01, 2.9344E+01, 7.1049E+01, 5.5328E+01, 2.1102E+01, 3.0251E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.1286E-01,-----------,-----------
2019-05-25 16:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-05-25 16:40, 1.0572E+01, 1.5865E+01, 2.8213E+01, 7.7941E+01, 5.4302E+01, 1.9983E+01, 3.1117E+00, 4.0081E-01,-----------,-----------,-----------,-----------, 2.8380E-01, 2.3391E-02,-----------,-----------
2019-05-28 15:50, 8.7295E+00, 1.6003E+01, 2.8170E+01, 6.6928E+01, 4.9363E+01, 2.0706E+01, 3.2339E+00, 4.8029E-01, 6.8858E-02, 2.6333E-01, 4.9040E-02,-----------, 6.2163E-02,-1.4600E-02,-5.8749E-02,-3.4060E-01
2019-05-30 15:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-05-30 16:20,-----------,-----------,-----------, 6.9468E+01,-----------,-----------, 2.8829E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-06-02 15:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-06-02 15:30, 9.2083E+00, 1.8457E+01, 2.6197E+01, 7.0286E+01, 4.6986E+01, 2.4806E+01, 2.9923E+00, 5.3072E-01, 3.5704E-01, 3.0499E-01, 1.1112E-01, 2.1562E-01, 2.0390E-01, 1.1918E-01,-1.4513E-01, 1.9726E-01
2019-06-02 16:10, 1.2818E+01, 1.6279E+01, 3.0989E+01, 7.9167E+01, 5.3479E+01, 2.2658E+01, 2.9197E+00, 4.5780E-01, 4.1142E-01, 2.9445E-01, 1.1721E-01, 1.7658E-01, 1.4065E-02, 1.5292E-01,-8.1791E-03,-3.1432E-01
2019-06-04 15:20, 1.1547E+01, 1.8284E+01, 3.3928E+01, 8.2235E+01, 4.5788E+01, 2.2910E+01, 3.2004E+00, 4.7446E-01, 3.1608E-01, 3.8905E-01, 1.0546E-01, 2.0502E-01, 5.5520E-02, 1.0311E-01, 1.4134E-01, 2.3008E-01
2019-06-07 15:10, 9.5030E+00, 1.6210E+01, 2.6169E+01, 7.3926E+01, 5.0771E+01, 2.5986E+01, 2.9993E+00, 4.8857E-01, 2.4621E-01, 1.8514E-01, 2.9757E-01, 2.3618E-01, 1.6128E-01, 2.0240E-01, 8.9580E-03,-2.7363E-01
2019-06-07 15:50, 1.1381E+01, 1.3687E+01, 3.0863E+01, 7.5366E+01, 5.0888E+01, 2.3257E+01, 3.2272E+00, 4.6882E-01, 5.6426E-01, 2.1711E-01, 1.4146E-01, 2.4587E-01, 3.0474E-01, 1.3982E-01,-3.2688E-02, 3.3232E-01
2019-06-12 14:50, 1.1973E+01, 1.6832E+01, 2.9776E+01, 7.6183E+01, 5.5028E+01, 2.1515E+01, 3.2278E+00, 5.0374E-01, 4.4854E-01, 3.2819E-01, 1.1715E-01, 1.4790E-01, 2.3914E-01,-2.0514E-02, 2.0691E-02,-6.3008E-02
2019-06-12 15:30, 1.1602E+01, 1.4528E+01, 3.1428E+01, 7.4442E+01, 5.3525E+01, 2.1079E+01, 3.3857E+00, 4.9708E-01, 3.3700E-01, 4.6070E-01, 1.5933E-01, 1.1037E-01, 1.0549E-01,-2.7189E-02, 1.6796E-01,-3.7805E-01
2019-06-17 14:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-06-17 15:10, 9.9818E+00, 1.7005E+01, 3.3563E+01, 7.2541E+01, 4.8589E+01, 2.3041E+01, 3.0780E+00, 4.9016E-01, 4.1032E-01, 3.6748E-01, 1.8854E-01,-----------, 1.6289E-01, 1.3892E-01, 6.5759E-02,-1.2472E-01
2019-06-18 15:10, 8.6558E+00, 1.4436E+01, 2.7123E+01, 6.2531E+01, 4.6910E+01, 1.9792E+01, 3.0668E+00,-----------,-----------, 3.0059E-01,-----------, 1.6646E-01, 2.3924E-01, 1.5973E-01, 9.3270E-02,-3.3636E-02
2019-06-19 14:20, 1.5028E+01, 1.5001E+01, 3.0617E+01, 6.5596E+01, 6.0154E+01, 2.1924E+01, 2.9240E+00, 4.5833E-01, 3.4400E-01, 2.2018E-01, 2.1901E-01, 1.8876E-01, 1.6749E-01, 1.1154E-01, 3.2369E-02,-2.2828E-02
2019-06-20 14:20, 9.7280E+00, 1.7857E+01, 2.9874E+01, 8.0019E+01, 5.0627E+01, 2.5459E+01, 3.0396E+00,-----------,-----------,-----------,-----------,-----------,-----------, 7.0545E-02,-----------,-----------
2019-06-20 15:00, 1.1726E+01, 1.6141E+01, 2.9661E+01, 7.2257E+01, 5.1742E+01, 2.0767E+01, 2.8613E+00, 3.4778E-01, 3.6433E-01, 3.8851E-01, 7.9975E-02, 1.9709E-01, 1.7154E-01, 8.3075E-02,-4.3698E-02,-1.1017E-01
2019-06-22 14:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-06-22 14:50, 1.1581E+01, 1.4724E+01, 3.0010E+01, 7.0570E+01, 5.5127E+01, 2.3338E+01, 3.1520E+00, 5.3066E-01,-----------,-----------,-----------,-----------, 1.5725E-01, 1.0909E-01,-----------,-----------
2019-06-25 14:00, 1.1234E+01, 1.6107E+01, 2.8074E+01, 8.6378E+01, 5.0374E+01, 2.0889E+01, 2.9794E+00, 5.7401E-01, 3.5917E-01, 2.8503E-01, 1.8964E-01,-----------, 2.5809E-01, 1.8049E-01, 1.0699E-01, 2.1006E-01
2019-06-27 14:30,-----------,-----------,-----------, 7.4257E+01, 6.0475E+01,-----------, 3.3352E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-06-30 13:40, 1.3739E+01, 2.0081E+01, 2.7908E+01, 6.6129E+01, 5.1786E+01, 2.1894E+01, 3.3564E+00, 3.3188E-01, 2.9710E-01, 2.0978E-01, 1.8752E-01, 2.5956E-01, 1.9475E-02, 1.7701E-02, 2.3370E-01,-5.1709E-02
2019-06-30 14:20, 1.2817E+01, 1.6349E+01, 2.9272E+01, 8.2115E+01, 5.7323E+01, 2.1279E+01, 3.3739E+00, 4.7839E-01, 3.5750E-01, 3.2494E-01, 2.9048E-01, 5.3679E-02, 1.1544E-01, 2.1241E-01, 1.3438E-01, 3.3117E-01
2019-07-02 13:30, 1.0304E+01, 1.6176E+01, 3.2942E+01, 7.8954E+01, 5.3202E+01, 1.9615E+01, 3.1061E+00, 5.6408E-01, 3.9261E-01, 3.2678E-01,-3.5994E-03, 1.6752E-02, 3.2218E-01, 9.8465E-02, 1.3839E-01,-2.3256E-01
2019-07-03 14:10, 1.0064E+01, 1.4394E+01, 3.3202E+01, 8.0276E+01, 5.2152E+01, 2.2038E+01, 3.1756E+00,-----------,-----------,-----------,-----------, 1.3573E-01,-----------, 1.1378E-01, 1.9929E-02, 1.0011E-01
2019-07-05 13:20, 1.2413E+01, 1.7904E+01, 3.0708E+01, 9.2471E+01, 4.8552E+01, 2.5397E+01, 3.2154E+00, 5.2623E-01, 3.2717E-01, 3.0340E-01, 1.1651E-01, 3.0685E-01, 1.7756E-01, 1.5945E-01, 3.1283E-02, 1.3559E-01
2019-07-05 14:00, 1.4218E+01, 1.9459E+01, 3.0401E+01, 8.1458E+01, 4.9604E+01, 2.4641E+01, 3.0391E+00, 4.9644E-01, 3.7876E-01, 3.6666E-01, 1.4217E-01, 2.6400E-01, 3.2274E-01, 1.5771E-01,-6.6138E-03,-9.1370E-02
2019-07-10 13:00, 1.2450E+01, 1.6832E+01, 2.9928E+01, 5.5916E+01, 5.6889E+01, 2.2746E+01, 3.2979E+00, 4.9521E-01, 3.9165E-01, 4.7745E-01, 1.7182E-01, 3.0892E-02, 1.3041E-01, 9.2995E-02, 1.8500E-01, 2.4753E-02
2019-07-10 13:40, 1.0461E+01, 2.0842E+01, 2.9872E+01, 7.7319E+01, 5.2459E+01, 2.6942E+01, 3.2919E+00, 4.5597E-01, 2.9374E-01, 3.4510E-01, 1.6870E-01, 1.4256E-01, 1.9213E-01, 1.8872E-01, 6.5725E-02, 3.6380E-11
2019-07-15 12:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-07-15 13:20, 1.1971E+01, 1.6383E+01, 3.2240E+01, 7.8350E+01, 4.9394E+01, 2.4608E+01, 3.3137E+00, 4.4476E-01, 3.3245E-01, 2.1898E-01, 1.0309E-01, 2.3146E-01, 1.7288E-01, 1.1214E-01, 1.5176E-01,-1.5077E-01
2019-07-18 12:30, 7.9397E+00, 1.6869E+01, 2.9977E+01, 7.0286E+01, 5.5988E+01, 2.4320E+01, 3.3617E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.2787E-01,-----------,-----------
2019-07-20 12:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-07-20 13:00, 7.9149E+00, 1.7316E+01, 3.0358E+01, 6.4963E+01, 5.9139E+01, 2.3432E+01, 3.2955E+00, 5.2511E-01, 1.8216E-01, 1.5684E-01, 2.7960E-01,-----------, 1.6991E-01, 7.0112E-02, 1.9927E-01,-9.4512E-02
2019-07-23 12:10, 8.7624E+00, 1.3825E+01, 2.7695E+01, 8.2465E+01, 5.4896E+01, 2.1719E+01, 3.5402E+00, 4.6922E-01, 2.5262E-01, 3.5898E-01, 1.6574E-01,-----------, 2.2638E-02,-4.3703E-02, 1.2301E-01,-1.0762E-01
2019-07-25 12:40, 1.3002E+01, 1.4448E+01, 3.4585E+01, 7.5454E+01, 5.0386E+01, 2.5074E+01, 2.9573E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.4389E-01,-----------,-----------
2019-07-28 11:50, 1.0092E+01, 1.5692E+01, 3.0570E+01, 6.3465E+01, 4.8721E+01, 2.4998E+01, 3.0004E+00, 6.4616E-01, 3.0285E-01, 3.0274E-01, 1.8119E-01, 2.0387E-01, 2.7544E-01, 1.7095E-01, 2.6777E-02, 6.9759E-02
2019-07-28 12:30, 1.0829E+01, 1.8111E+01, 3.0403E+01, 8.9185E+01, 4.9845E+01, 2.4058E+01, 3.3506E+00, 5.3819E-01, 2.6641E-01, 2.9915E-01, 6.8728E-02, 1.2263E-01, 1.2376E-01, 1.5043E-01, 1.4362E-01,-4.9506E-02
2019-08-02 11:30, 1.0682E+01, 1.6245E+01, 3.2210E+01, 7.3696E+01, 4.8592E+01, 2.1306E+01, 3.1448E+00, 4.5784E-01, 2.3681E-01, 2.8838E-01, 7.6192E-02, 2.0677E-01, 1.5677E-01, 2.8719E-02, 1.9717E-01, 1.6202E-01
2019-08-02 12:10, 1.0799E+01, 1.4006E+01, 3.2869E+01, 7.8616E+01, 5.5365E+01, 2.2260E+01, 3.5056E+00, 5.4193E-01, 3.9165E-01, 3.5103E-01, 1.5308E-01, 2.5292E-01, 2.0219E-01, 3.6924E-02,-1.3329E-02, 1.3502E-01
2019-08-07 11:10, 5.4882E+00, 1.7558E+01, 3.1425E+01, 7.5463E+01, 4.4308E+01, 2.5344E+01, 3.1286E+00, 5.2137E-01, 3.0968E-01, 2.2616E-01, 9.9969E-02, 3.9066E-01, 3.1647E-01, 4.9233E-02, 2.6777E-02, 1.8452E-01
2019-08-07 11:50, 8.8768E+00, 1.6971E+01, 3.0931E+01, 7.5206E+01, 5.9734E+01, 2.2180E+01, 3.3222E+00, 5.4529E-01, 3.5977E-01, 3.4941E-01, 5.7794E-02, 1.2334E-01, 2.7984E-01, 7.8353E-02, 7.3027E-03, 6.0758E-02
2019-08-12 10:50, 1.1160E+01, 1.6798E+01, 3.0347E+01, 8.3749E+01, 5.3257E+01, 2.1100E+01, 3.3374E+00, 3.9991E-01, 3.0285E-01, 3.2781E-01, 1.0934E-01, 1.1037E-01, 6.1535E-02, 4.2437E-02, 1.2658E-01,-1.3277E-01
2019-08-12 11:30, 8.0665E+00, 1.6729E+01, 2.9776E+01, 6.9238E+01, 6.0272E+01, 2.2240E+01, 3.1070E+00, 4.5223E-01, 4.1670E-01, 2.6293E-01, 1.2496E-01, 1.4409E-01, 1.6116E-01, 1.5277E-01, 1.9717E-01, 4.2755E-02
2019-08-15 10:40, 1.3948E+01,-----------, 3.3596E+01, 6.3802E+01, 5.3659E+01, 2.4036E+01, 3.6133E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-08-17 11:10, 8.8768E+00, 1.6210E+01, 3.0407E+01, 7.0587E+01, 5.7331E+01, 2.4091E+01, 3.5789E+00, 5.7611E-01, 1.6555E-01, 2.1180E-01, 2.8680E-01, 8.0855E-02, 3.6158E-01, 1.4379E-01, 7.5431E-02, 4.7031E-01
2019-08-20 10:20, 1.0903E+01, 1.5139E+01, 3.0703E+01, 7.6556E+01, 5.7243E+01, 2.5701E+01, 3.3077E+00, 5.8678E-01, 2.7325E-01, 2.8719E-01, 1.4370E-01,-----------, 1.1645E-01, 8.6315E-02, 1.2415E-01, 3.1054E-01
2019-08-22 10:50, 1.0682E+01, 1.7800E+01, 2.9423E+01, 7.8882E+01, 6.0024E+01, 2.1548E+01, 3.4283E+00, 4.9570E-01, 2.0038E-01,-----------,-----------,-----------, 9.1805E-02,-1.2602E-02,-----------,-1.4402E-01
2019-08-25 10:00, 1.0203E+01, 1.5381E+01, 3.0404E+01, 8.5295E+01, 5.6463E+01, 2.1504E+01, 3.4283E+00, 4.9521E-01, 4.8179E-01, 1.9864E-01, 2.2649E-01, 1.0577E-01, 1.5322E-01, 1.3539E-01, 9.4936E-02,-5.8507E-02
2019-08-25 10:40, 1.1294E+01, 1.6660E+01, 2.8862E+01, 8.1831E+01, 5.2844E+01, 2.2746E+01, 3.1172E+00, 4.9895E-01, 2.9146E-01, 3.2189E-01, 2.2805E-01, 2.2993E-01, 3.8093E-02, 1.9146E-01, 8.7633E-02, 5.6257E-01
2019-08-27 10:30,-----------,-----------,-----------,-----------,-----------,-----------, 2.9278E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-08-30 09:40, 8.7663E+00, 1.4759E+01, 3.3492E+01, 6.9113E+01, 5.7083E+01, 2.1197E+01, 3.4487E+00, 5.6435E-01, 2.0949E-01, 2.3454E-01, 3.2490E-01, 2.0694E-01, 2.0512E-02, 1.1624E-01, 1.7401E-02, 2.7228E-01
2019-08-30 10:20, 8.1770E+00, 1.5277E+01, 2.9650E+01, 9.7693E+01, 5.2973E+01, 2.1026E+01, 3.1153E+00, 4.4849E-01, 3.6205E-01, 1.5795E-01, 3.4677E-01, 1.4239E-01, 1.7435E-01, 1.5317E-01, 1.4240E-01, 4.0505E-02
2019-09-03 10:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-09-04 09:20, 1.0645E+01, 1.7558E+01, 2.9195E+01, 5.5702E+01, 5.8249E+01, 2.1372E+01, 3.6041E+00, 4.3167E-01, 3.5977E-01, 2.6565E-01, 2.8585E-01, 2.6059E-01,-7.2846E-02, 1.7505E-01, 9.6153E-02,-3.8255E-02
2019-09-04 10:00, 8.9873E+00, 1.4413E+01, 3.1082E+01, 6.9460E+01, 5.5011E+01, 2.1350E+01, 3.4006E+00, 4.7092E-01, 3.7116E-01, 3.1351E-01, 2.8116E-01, 2.5599E-01, 2.0658E-01, 6.0173E-02, 1.3023E-01,-1.2377E-01
2019-09-09 09:00, 1.0497E+01, 1.7385E+01, 3.2367E+01, 7.5248E+01, 5.0228E+01, 2.2987E+01, 3.0440E+00, 5.1764E-01, 3.5522E-01, 2.5249E-01, 2.0399E-01, 7.0432E-02, 9.0245E-02, 1.1624E-01, 1.0711E-01, 6.7508E-02
2019-09-09 09:40, 1.4954E+01, 1.3756E+01, 3.4272E+01, 7.0676E+01, 5.7314E+01, 2.4064E+01, 3.4419E+00, 4.7123E-01, 3.5750E-01, 2.2018E-01, 3.5926E-01, 9.3504E-02, 1.0627E-01, 2.4480E-01, 9.0067E-02, 2.2503E-03
2019-09-12 08:50, 1.1426E+01, 1.4300E+01, 2.8699E+01, 7.4247E+01, 6.2275E+01, 2.3707E+01, 3.1494E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.1535E-01,-----------,-----------
2019-09-14 09:20, 1.2008E+01, 1.5899E+01, 3.0887E+01, 6.6253E+01, 5.2743E+01, 2.4031E+01, 3.3399E+00, 5.7930E-01, 2.8463E-01, 3.0753E-01, 9.8029E-02, 1.5175E-01, 4.3954E-02, 2.2665E-01, 9.1284E-02, 2.9254E-02
2019-09-17 08:30, 9.8345E+00, 1.4551E+01, 3.0187E+01, 8.9611E+01, 6.2299E+01, 2.2652E+01, 3.5182E+00, 5.2324E-01, 4.9412E-01, 3.2907E-01, 1.6714E-01,-----------, 2.6070E-01, 1.3472E-01, 9.6949E-02,-2.2503E-03
2019-09-19 09:00, 1.3113E+01, 1.6625E+01, 3.1901E+01, 7.7071E+01, 6.1105E+01, 2.2362E+01, 3.4125E+00, 5.2324E-01, 3.5522E-01, 2.9796E-01, 1.9369E-01, 3.5590E-01, 1.6522E-01, 2.1604E-01, 2.3453E-01,-1.8902E-01
2019-09-22 08:10, 1.2044E+01, 1.8111E+01, 3.0043E+01, 6.4815E+01, 5.6959E+01, 2.0765E+01, 3.7602E+00, 4.2233E-01, 2.8235E-01, 2.5368E-01, 2.0931E-01, 2.2533E-01, 8.9372E-02, 1.3129E-01, 1.2902E-01, 3.4654E-01
2019-09-24 08:40, 7.7718E+00, 1.1544E+01, 2.8162E+01, 7.5739E+01, 5.9088E+01, 2.2740E+01, 3.2029E+00, 4.6917E-01,-----------,-----------,-----------,-----------,-3.9429E-02, 2.5107E-01,-----------,-----------
2019-09-27 07:50, 1.1750E+01, 2.1460E+01, 2.9542E+01, 7.9007E+01, 5.1414E+01, 2.2559E+01, 3.4356E+00, 5.5127E-01, 3.3254E-01, 3.3007E-01, 8.2787E-02, 9.9636E-02, 1.0192E-01, 1.2171E-01, 1.7161E-01,-3.3754E-02
2019-09-27 08:30, 1.1351E+01, 1.7178E+01, 2.9285E+01, 6.6005E+01, 5.5577E+01, 2.4534E+01, 3.5220E+00, 6.0733E-01, 4.2353E-01, 2.0761E-01, 2.0619E-01, 2.2686E-01, 1.4944E-01, 1.5317E-01, 1.0467E-01,-9.0011E-02
2019-09-29 08:20,-----------,-----------,-----------,-----------,-----------,-----------, 3.3954E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-10-02 07:30, 1.0078E+01, 1.1682E+01, 3.0353E+01, 8.1358E+01, 4.6170E+01, 2.2872E+01, 3.2313E+00, 5.1203E-01, 3.7571E-01, 3.0885E-01, 7.7946E-02, 2.5905E-01, 1.6263E-01, 1.0530E-01, 1.3875E-01, 2.9704E-01
2019-10-02 08:10, 8.9873E+00, 1.5588E+01, 3.0458E+01, 8.3761E+01, 5.9741E+01, 2.5596E+01, 3.2500E+00, 3.6627E-01, 3.0740E-01, 3.4462E-01, 2.2337E-01, 1.4652E-01, 1.1574E-01, 1.3402E-01, 1.9474E-02,-4.9506E-02
2019-10-07 07:10, 9.6135E+00, 1.1613E+01, 2.8556E+01, 7.9131E+01, 6.0661E+01, 2.2948E+01, 3.1532E+00, 4.4849E-01, 2.5151E-01, 2.2496E-01, 2.5305E-01, 1.4869E-01, 2.9302E-02, 9.8465E-02,-7.7896E-02,-3.3754E-02
2019-10-07 07:50, 5.3040E+00, 1.3169E+01, 2.9079E+01, 7.3962E+01, 5.2991E+01, 2.3842E+01, 3.1593E+00, 4.9708E-01, 3.3017E-01, 2.8001E-01, 1.7495E-01, 2.8825E-01, 1.8900E-01, 9.2157E-02, 1.9717E-01, 1.5752E-01
2019-10-10 07:00, 1.7731E+00, 1.6107E+01, 2.5503E+01, 6.9433E+01, 5.9936E+01, 2.3185E+01, 3.1720E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.2151E-01,-----------,-----------
2019-10-11 07:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-10-12 06:50, 1.0286E+01, 1.4689E+01,-----------,-----------, 4.8738E+01,-----------, 3.3523E+00,-----------, 4.2582E-01,-----------,-----------,-----------,-----------,-----------, 1.6066E-01, 3.6004E-02
2019-10-12 07:30, 1.0129E+01, 1.4793E+01, 3.2396E+01, 6.3038E+01, 5.0663E+01, 2.3988E+01, 3.2975E+00, 6.1107E-01, 3.4611E-01, 3.2447E-01, 2.1911E-01, 2.5445E-01, 3.2265E-01, 2.7351E-03, 6.4508E-02,-3.1504E-02
2019-10-15 06:40, 1.0072E+01, 1.8595E+01, 2.6561E+01, 7.2186E+01, 5.6641E+01, 2.4465E+01, 3.3784E+00, 5.4193E-01, 3.5522E-01, 2.9197E-01, 5.1546E-02,-----------, 2.2254E-01,-2.3277E-02, 1.2495E-01, 3.5104E-01
2019-10-17 07:10, 8.6558E+00, 1.6107E+01, 2.6527E+01, 6.3767E+01, 5.9670E+01, 2.3355E+01, 3.3768E+00, 5.2511E-01, 1.3435E-01, 4.9811E-01, 2.4075E-01, 2.0847E-01, 1.8461E-01, 9.7098E-02, 4.6251E-02,-4.4331E-01
2019-10-20 06:20, 1.0092E+01, 1.5596E+01, 2.6946E+01, 6.2665E+01, 5.6676E+01, 2.1647E+01, 3.4716E+00, 5.6435E-01, 2.8235E-01, 3.8411E-01, 2.2337E-01, 4.2920E-02, 9.9628E-02, 1.9146E-02, 3.0428E-02, 2.5878E-01
2019-10-22 06:50, 1.1955E+01, 1.4482E+01, 3.0829E+01, 8.2790E+01, 5.2690E+01, 2.3707E+01, 3.2639E+00, 3.7935E-01, 3.7116E-01, 3.5061E-01, 1.1559E-01,-----------, 8.6059E-02, 7.2205E-04, 1.1563E-01,-2.4753E-01
2019-10-25 06:00, 8.5857E+00, 1.4482E+01, 3.3106E+01, 7.1334E+01, 5.7997E+01, 2.1958E+01, 3.6164E+00, 4.4289E-01, 4.2581E-01, 3.0992E-01, 1.1871E-01, 4.2920E-02, 1.4629E-01, 2.2018E-01, 6.0856E-02,-1.8002E-02
2019-10-25 06:40, 6.6668E+00, 1.5035E+01, 2.6570E+01, 7.9913E+01, 5.4337E+01, 2.4163E+01, 3.1572E+00, 4.9521E-01, 2.6578E-01, 2.8240E-01, 3.4364E-02, 1.1956E-01, 6.7048E-02,-1.6411E-02, 7.0593E-02,-3.6230E-01
2019-10-27 06:30,-----------,-----------,-----------, 7.7994E+01, 5.2867E+01,-----------, 3.1405E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-10-30 05:40, 6.5932E+00, 1.5934E+01, 3.0028E+01, 7.1280E+01, 5.1449E+01, 2.3773E+01, 3.1145E+00, 5.0700E-01, 4.2809E-01, 1.7949E-01, 1.9929E-01, 2.6518E-01,-2.0512E-02, 1.2582E-01, 8.5199E-02,-1.2377E-01
2019-10-30 06:20, 8.6558E+00, 1.3370E+01, 2.6391E+01, 6.6378E+01, 4.5231E+01, 2.3883E+01, 2.9229E+00, 5.8304E-01, 1.5712E-01, 3.9608E-01, 3.8738E-01, 2.4832E-01, 3.2233E-02, 1.4928E-01, 3.5297E-02,-2.9254E-01
2019-11-04 05:20, 1.2352E+01, 1.1717E+01, 2.1828E+01, 7.7035E+01, 5.6516E+01, 2.5539E+01, 3.2593E+00, 5.0269E-01, 4.9412E-01, 1.5915E-01, 7.9663E-02, 1.9314E-01, 1.4090E-01, 1.0120E-01, 4.8685E-02, 2.4528E-01
2019-11-04 06:00, 9.7608E+00, 1.2685E+01, 2.6962E+01, 8.2522E+01, 5.4945E+01, 2.4844E+01, 3.2175E+00, 5.3445E-01, 1.1613E-01, 1.7949E-01, 1.0934E-01, 2.1153E-01,-2.9302E-02, 2.0377E-01,-2.4342E-02, 4.9506E-02
2019-11-07 05:10,-----------,-----------,-----------,-----------,-----------,-----------, 3.2041E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-11-09 05:00, 1.1703E+01, 1.1579E+01, 2.7165E+01, 7.6787E+01, 5.0635E+01, 2.0284E+01, 3.2412E+00, 4.9521E-01, 3.4156E-01, 3.0274E-01, 1.7182E-01, 1.9567E-01, 6.8861E-02, 1.1802E-01, 7.3961E-02,-6.1880E-02
2019-11-09 05:40, 5.3040E+00, 9.9543E+00, 2.6530E+01, 6.0712E+01, 5.2229E+01, 2.5486E+01, 3.1757E+00, 6.3910E-01, 3.4103E-01, 3.5659E-01, 7.0290E-02, 1.7934E-01,-2.9302E-02, 1.5180E-01, 3.0428E-01,-5.2657E-01
2019-11-12 04:50, 9.8744E+00, 1.5451E+01, 2.2671E+01, 6.7941E+01, 5.1644E+01, 2.4333E+01, 3.2858E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.0518E-01,-----------,-----------
2019-11-14 05:20, 6.0775E+00, 1.1613E+01, 2.4260E+01, 6.8936E+01, 5.3505E+01, 2.1230E+01, 3.3985E+00, 5.5688E-01, 4.0987E-01, 4.4514E-01, 3.2177E-01, 1.7244E-01, 3.6760E-01, 1.9550E-01,-3.5388E-02, 3.7805E-01
2019-11-17 04:30, 1.1215E+01, 1.1095E+01, 2.4073E+01, 7.4442E+01, 5.2282E+01, 2.1477E+01, 3.1606E+00, 4.8960E-01, 1.8672E-01, 2.7163E-01, 1.3277E-01,-----------, 1.6384E-01, 7.2481E-02, 1.3754E-01,-1.2602E-01
2019-11-19 05:00, 8.0297E+00, 9.4358E+00, 2.3471E+01, 7.2719E+01, 5.0528E+01, 2.3240E+01, 3.0810E+00, 5.4356E-01,-----------,-----------,-----------,-----------,-----------, 1.8115E-01,-----------,-----------
2019-11-22 04:10, 6.9615E+00, 1.1890E+01, 2.2981E+01, 4.7248E+01, 5.6180E+01, 2.2289E+01, 3.3460E+00, 4.2794E-01, 3.3143E-01, 3.8890E-01, 1.2496E-01, 1.9007E-01,-1.1135E-01, 2.0377E-01, 1.4971E-01, 1.7327E-01
2019-11-22 04:50, 8.8400E+00, 8.0879E+00, 2.1227E+01, 7.3110E+01, 4.8384E+01, 2.4844E+01, 3.1452E+00, 3.8682E-01, 3.3700E-01, 3.2548E-01, 4.2174E-02, 1.6248E-01, 4.1023E-02, 2.2428E-01, 1.5092E-01,-2.0253E-02
2019-11-27 03:50, 7.6245E+00, 9.5741E+00, 2.1146E+01, 6.7852E+01, 5.2229E+01, 2.2861E+01, 3.3808E+00, 4.8379E-01, 2.9374E-01, 2.3214E-01, 4.8422E-02, 2.9431E-01, 8.7907E-02, 1.9693E-01, 1.1198E-01, 9.2974E-03
2019-11-27 04:30, 6.5563E+00, 1.0818E+01, 2.0595E+01, 6.9042E+01, 5.3859E+01, 2.1444E+01, 3.4511E+00, 4.3915E-01, 2.7552E-01, 2.3573E-01, 2.1400E-01, 1.4562E-01, 2.5786E-01, 1.6684E-01, 7.6679E-02, 2.5428E-01
2019-12-02 03:30, 5.4513E+00, 9.8852E+00, 2.1856E+01, 7.2554E+01, 5.5099E+01, 2.2207E+01, 3.3657E+00, 4.5970E-01, 3.3245E-01, 1.7231E-01, 6.5716E-02, 2.6978E-01, 2.6812E-01, 9.4362E-02, 9.0067E-02,-9.9012E-02
2019-12-02 04:10, 9.3557E+00, 7.6040E+00, 2.2352E+01, 6.7976E+01, 5.2282E+01, 2.2674E+01, 3.1148E+00, 4.4289E-01, 4.3947E-01, 3.9642E-01, 3.2958E-01, 1.7829E-01, 1.2377E-01, 1.5454E-01, 1.1563E-01,-1.6202E-01
2019-12-07 03:10, 4.8620E+00, 7.1201E+00, 1.6923E+01, 5.7346E+01, 4.7041E+01,-----------, 3.0670E+00, 4.0775E-01, 3.3091E-01,-----------, 1.8025E-01,-----------, 1.5521E-01,-----------,-----------,-6.3059E-02
2019-12-07 03:50, 6.8510E+00, 1.1060E+01, 2.0353E+01, 5.0587E+01, 5.0194E+01, 2.5349E+01, 3.0196E+00, 5.3445E-01, 4.4630E-01, 3.2668E-01, 9.0597E-02, 1.4256E-01, 1.6263E-01, 2.7076E-01, 6.2073E-02,-1.1251E-02
2019-12-10 03:00,-----------,-----------,-----------, 5.0196E+01,-----------, 2.1467E+01, 3.0331E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2019-12-12 03:30, 2.6888E+00, 9.7469E+00, 1.6091E+01, 5.8864E+01, 5.0262E+01, 2.5036E+01, 3.4608E+00, 4.9521E-01, 2.6186E-01, 2.5179E-01, 1.0934E-01,-----------, 7.7086E-02, 9.7098E-02, 9.3719E-02, 1.5752E-01
2019-12-17 03:10, 5.0093E+00, 9.2630E+00, 1.8232E+01, 5.4530E+01, 5.4974E+01, 2.2163E+01, 3.4127E+00, 3.1273E-01,-----------,-----------,-----------,-----------, 1.5076E-01, 1.2320E-01,-----------,-----------
2019-12-20 02:20, 7.5779E+00, 8.6754E+00, 1.7435E+01, 5.0957E+01, 5.8518E+01, 2.1793E+01, 3.2096E+00, 5.4940E-01, 2.2315E-01, 2.1060E-01, 2.0462E-01, 2.1307E-01, 6.0070E-02,-2.7351E-03, 1.3388E-01, 1.8002E-02
2019-12-20 03:00, 4.9725E+00, 8.6188E+00, 1.7536E+01, 5.5649E+01, 4.8518E+01, 2.2987E+01, 2.9261E+00, 4.4446E-01, 3.7098E-01, 1.6034E-01,-1.9645E-10, 2.1000E-01, 1.9181E-01, 1.6510E-02, 1.0832E-01,-3.9278E-03
2019-12-25 02:00, 4.2358E+00, 5.5993E+00, 1.4162E+01, 5.2399E+01, 4.6737E+01, 2.3405E+01, 2.9047E+00, 4.5970E-01, 3.7571E-01, 2.0701E-01, 2.6242E-01, 2.8971E-01, 8.0582E-02, 6.8379E-03, 5.4771E-02,-2.5428E-01
2019-12-30 01:40, 1.5686E+00, 6.8436E+00, 1.1389E+01, 4.8136E+01, 4.5603E+01, 2.0202E+01, 3.2894E+00, 4.5970E-01, 3.3245E-01, 3.1830E-01, 2.5148E-01, 1.7168E-01, 1.6859E-01, 1.3129E-01, 2.1908E-02, 1.2152E-01
2019-12-30 02:20, 5.6723E+00, 8.7273E+00, 1.8616E+01, 5.9262E+01, 5.1184E+01, 2.1768E+01, 3.0349E+00, 4.0551E-01, 3.6797E-01, 2.9412E-01, 9.2901E-03, 1.5022E-01, 6.8861E-02, 1.1898E-01, 7.1810E-02,-1.9127E-01
2020-01-04 01:20, 3.3150E+00, 7.0510E+00, 1.4018E+01, 4.7869E+01, 4.3264E+01, 2.3206E+01, 3.2170E+00, 3.7935E-01, 1.1841E-01, 2.0701E-01, 3.6395E-01, 2.6030E-01, 7.0799E-02, 3.2822E-02, 1.2902E-01,-2.6873E-02
2020-01-04 02:00, 5.0830E+00, 7.5694E+00, 1.3746E+01, 5.8704E+01, 4.7741E+01, 2.0900E+01, 2.8073E+00, 6.1668E-01, 2.8691E-01, 2.4411E-01, 1.0934E-01, 6.4380E-02,-1.0256E-02, 8.7525E-02, 1.0954E-01,-1.8227E-01
2020-01-07 01:10,-----------,-----------,-----------, 5.5294E+01,-----------,-----------, 2.7254E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-01-09 01:40, 4.4568E+00, 5.2537E+00, 1.5302E+01, 4.9273E+01, 5.2955E+01, 2.2801E+01, 3.5692E+00, 6.7368E-01, 4.0644E-01, 3.1950E-01, 3.3739E-01,-----------,-4.7051E-02, 1.6411E-01,-5.2815E-02,-1.1444E-01
2020-01-12 00:50, 5.5594E+00, 7.9496E+00, 1.3988E+01, 5.2648E+01, 4.7375E+01, 2.0629E+01, 3.0898E+00, 4.4476E-01, 3.7571E-01, 2.7391E-01, 1.2965E-01,-----------, 4.1349E-02, 1.2035E-01,-4.4480E-02, 8.5411E-02
2020-01-14 01:20, 2.8742E+00, 6.7399E+00, 1.5933E+01, 3.8060E+01, 5.3770E+01, 2.1147E+01, 3.2630E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.2010E-01,-----------,-----------
2020-01-17 00:30, 3.8307E+00, 5.4265E+00, 1.4427E+01, 4.5898E+01, 4.7924E+01, 2.0653E+01, 2.9377E+00, 4.5970E-01, 7.4745E-02, 1.8547E-01, 1.4214E-01, 1.5635E-01, 1.3333E-01, 1.7095E-01,-4.8685E-03,-1.1026E-01
2020-01-17 01:10, 4.9357E+00, 4.2572E+00, 1.4107E+01, 4.5258E+01, 4.7699E+01, 2.1175E+01, 2.9367E+00, 5.1577E-01, 2.6529E-01, 2.2551E-01, 8.1225E-02, 8.5840E-02, 1.1869E-01, 9.7098E-02, 5.8422E-02, 2.0027E-01
2020-01-19 01:00,-----------,-----------,-----------,-----------,-----------,-----------, 2.8823E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-01-22 00:10, 4.0517E+00, 6.6708E+00, 1.0960E+01, 4.8793E+01, 4.5972E+01, 2.0944E+01, 3.0577E+00, 4.9895E-01, 1.7533E-01, 1.4838E-01,-4.9136E-02, 1.6095E-01, 2.1684E-01, 6.5912E-03, 7.0593E-02,-6.7508E-02
2020-01-22 00:50, 3.2782E+00, 7.6731E+00, 1.6306E+01, 5.8083E+01, 5.1822E+01, 1.9994E+01, 2.7795E+00, 3.8496E-01, 3.2790E-01, 2.7402E-01, 1.7963E-01, 2.1920E-01, 2.8863E-01, 1.4770E-01, 3.4079E-02, 1.1926E-01
2020-01-26 23:50, 3.2551E+00, 6.5325E+00, 1.2414E+01, 5.3323E+01, 4.2006E+01, 2.2083E+01, 3.0551E+00, 4.9334E-01, 2.5275E-01, 2.7283E-01, 1.1871E-01, 9.3504E-02, 1.7874E-01, 1.4907E-01, 8.1634E-02, 1.1476E-01
2020-01-27 00:30, 1.0682E+00, 7.1546E+00, 1.4031E+01, 4.7923E+01, 4.2184E+01, 2.0411E+01, 2.6812E+00, 4.7839E-01, 3.0740E-01, 2.5536E-01, 8.9035E-02, 1.5482E-01, 9.0206E-02, 1.8052E-01, 4.5034E-02, 2.7903E-01
2020-01-31 23:30, 4.2078E+00, 8.4335E+00, 1.3582E+01, 4.7692E+01, 4.9217E+01, 2.0208E+01, 2.8753E+00, 4.6531E-01, 2.1860E-01, 2.9556E-01, 1.5308E-01, 3.5397E-01, 2.7105E-01, 1.7915E-01,-4.3816E-02,-2.7228E-01
2020-02-01 00:10, 3.9043E+00, 4.9080E+00, 1.4645E+01, 4.8242E+01, 4.4947E+01, 2.0971E+01, 2.8024E+00, 4.9334E-01, 2.7552E-01, 1.1487E-01,-5.4670E-02, 2.1460E-01, 6.2660E-02, 5.4703E-03, 2.6777E-02,-3.3754E-02
2020-02-03 23:20,-----------,-----------,-----------, 5.5578E+01,-----------,-----------, 3.2572E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-02-05 23:50, 3.9412E+00, 7.3275E+00, 1.1036E+01, 4.8438E+01, 4.7446E+01, 2.1988E+01, 2.8753E+00, 4.2233E-01, 2.7255E-01, 2.1778E-01, 2.2962E-01, 1.5443E-01, 2.7984E-01, 3.8292E-02, 1.0095E-02, 8.5083E-02
2020-02-08 23:00, 3.4992E+00, 4.8389E+00, 1.2208E+01, 4.5453E+01, 5.2480E+01, 2.1186E+01, 2.9200E+00, 4.2794E-01, 2.3909E-01, 2.7712E-01, 2.9678E-02,-----------, 2.0658E-01, 1.1886E-01, 6.3376E-02,-1.7102E-01
2020-02-10 23:30, 2.6152E+00, 8.3989E+00, 1.1288E+01, 4.8438E+01, 5.2140E+01, 1.9340E+01, 2.8171E+00, 3.7748E-01, 4.8847E-01, 3.7881E-01, 1.4683E-01,-----------, 1.9956E-01, 1.0446E-01,-4.3816E-02, 7.2009E-02
2020-02-13 22:40, 3.5424E+00, 6.2906E+00, 1.2876E+01, 5.0374E+01, 4.1794E+01, 2.3471E+01, 3.0610E+00, 3.4945E-01, 3.3473E-01, 1.7351E-01, 2.3416E-01, 2.6891E-01, 2.0144E-01, 1.6239E-01,-7.1810E-02,-2.3403E-01
2020-02-13 23:20,-----------,-----------,-----------, 4.9770E+01,-----------, 2.0345E+01, 2.9835E+00, 3.8332E-01, 1.5999E-01, 2.3406E-01, 2.0983E-01,-7.3100E-02,-----------, 4.2786E-03, 9.2777E-02, 1.8672E-01
2020-02-15 23:10,-----------,-----------,-----------, 3.7182E+01, 4.9837E+01, 2.2652E+01, 3.2433E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-02-18 22:20, 6.4827E+00, 5.9449E+00, 1.3313E+01, 4.2683E+01, 4.3477E+01, 2.0625E+01, 2.7915E+00, 4.0925E-01, 4.3908E-01, 1.9744E-01, 6.2480E-02, 2.0694E-01, 1.5677E-01, 1.6411E-02,-2.4342E-03, 6.0758E-02
2020-02-18 23:00, 6.0407E+00, 9.1593E+00, 1.3734E+01, 3.8100E+01, 4.6729E+01, 2.0807E+01, 3.0354E+00, 4.6344E-01, 3.3928E-01, 2.5758E-01, 6.9896E-02, 2.0234E-01, 7.3256E-02, 1.7915E-01, 7.6679E-02,-6.7508E-03
2020-02-23 22:00, 3.7938E+00, 5.8067E+00, 1.3848E+01, 4.3997E+01, 4.2839E+01, 2.2097E+01, 2.8847E+00, 4.8774E-01, 3.2790E-01, 3.4343E-01, 1.9369E-01, 5.2117E-02, 2.1684E-01, 1.5727E-01,-5.4570E-12, 9.2261E-02
2020-02-23 22:40, 5.8565E+00, 5.0808E+00, 1.2131E+01, 5.3429E+01, 4.7410E+01, 2.0735E+01, 3.0061E+00, 4.5410E-01, 2.3454E-01, 3.6138E-01, 8.3153E-02, 7.6643E-02, 3.2233E-02, 1.2171E-01, 8.3982E-02, 3.8705E-01
2020-02-28 21:40, 7.1088E+00, 7.0164E+00, 1.3300E+01, 5.6324E+01, 4.7481E+01, 2.2764E+01, 2.9269E+00, 4.0228E-01, 4.1053E-01, 3.4223E-01, 1.3121E-01, 1.9774E-01, 1.9230E-01, 1.8052E-01, 9.6153E-02,-7.8760E-02
2020-02-28 22:20, 4.1990E+00, 8.6409E+00, 1.3664E+01, 6.3355E+01, 4.8703E+01, 2.2191E+01, 2.8734E+00, 5.1390E-01, 4.2114E-01, 3.3745E-01, 1.9057E-01, 3.5684E-01,-5.8605E-03, 1.6001E-01, 9.9053E-02,-1.0801E-01
2020-03-02 21:30,-----------,-----------,-----------, 4.1795E+01,-----------, 1.8829E+01, 3.0302E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-03-04 21:20, 8.6558E+00, 4.8735E+00, 1.4641E+01, 6.1263E+01, 4.7555E+01,-----------, 2.9824E+00, 4.6218E-01, 2.2790E-01, 2.2548E-01, 2.4333E-01,-----------, 1.0950E-01,-----------, 2.4618E-02,-1.1379E-01
2020-03-04 22:00, 3.2413E+00, 9.1939E+00, 1.1921E+01, 5.4827E+01, 5.9759E+01, 2.0699E+01, 2.9529E+00, 4.5410E-01, 2.7097E-01, 3.0753E-01, 2.1465E-01, 2.6518E-01, 8.2550E-02, 1.2281E-01,-3.2925E-02,-4.0505E-02
2020-03-07 21:10, 7.0299E+00, 8.3644E+00, 1.3321E+01, 3.9273E+01, 4.3863E+01, 2.3949E+01, 3.0678E+00, 5.1203E-01, 3.1196E-01, 2.8958E-01, 1.1246E-01,-----------, 6.9445E-02, 1.5590E-01, 5.7205E-02, 1.7552E-01
2020-03-09 21:40, 9.8326E+00, 9.0211E+00, 1.4442E+01, 4.3038E+01, 4.7127E+01, 2.0598E+01, 3.1456E+00, 5.1950E-01, 3.2685E-01, 2.7642E-01, 1.0465E-01,-----------, 1.8152E-01, 4.5130E-02, 1.0589E-01,-1.8452E-01
2020-03-12 20:50, 5.9670E+00, 7.3620E+00, 1.9259E+01, 4.2985E+01, 5.1325E+01, 2.1874E+01, 2.8836E+00, 5.2885E-01, 4.2581E-01, 2.3821E-01, 1.6401E-01, 7.0511E-02, 2.9449E-01, 7.2706E-02, 9.0067E-02, 3.0604E-01
2020-03-14 21:20, 7.5828E+00, 8.2607E+00, 1.6908E+01, 4.9255E+01, 4.9316E+01, 2.1897E+01, 3.2052E+00,-----------,-----------,-----------,-----------,-----------,-----------, 2.1446E-01,-----------,-----------
2020-03-17 20:30, 6.8590E+00, 8.2952E+00, 2.0935E+01, 6.4761E+01, 5.3434E+01, 1.9642E+01, 3.2349E+00, 5.2324E-01, 2.3226E-01, 3.9730E-01, 1.6245E-01, 2.3913E-01, 2.8252E-01, 1.3265E-01, 6.3290E-02, 9.2261E-02
2020-03-17 21:10, 6.7405E+00, 8.7791E+00, 1.7954E+01, 5.5389E+01, 4.2506E+01, 2.1471E+01, 2.7615E+00, 5.1950E-01, 1.8216E-01, 3.1232E-01, 1.5464E-01, 1.9314E-01, 1.5762E-01, 2.2018E-01, 1.3632E-01, 1.8002E-01
2020-03-19 21:00,-----------,-----------,-----------,-----------,-----------,-----------, 3.1008E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-03-22 20:10, 6.5195E+00, 1.3353E+01, 2.0042E+01, 5.3584E+01, 5.2176E+01, 2.0331E+01, 2.9198E+00, 5.0395E-01, 2.0721E-01, 2.7402E-01, 8.4349E-02, 2.1767E-01, 1.9678E-01, 1.7505E-01, 1.5670E-01, 3.3754E-02
2020-03-22 20:50, 8.7663E+00, 1.2685E+01, 2.2229E+01, 6.3177E+01, 4.7711E+01, 2.1944E+01, 2.8811E+00, 5.7743E-01, 2.9602E-01, 3.4223E-01, 1.1871E-01, 1.7168E-01, 1.8461E-01, 3.1652E-01, 1.9474E-02,-3.6997E-01
2020-03-27 19:50, 8.7295E+00, 1.0576E+01, 2.2691E+01, 7.0555E+01, 4.9944E+01, 2.2213E+01, 3.0843E+00, 3.0257E-01, 2.8235E-01, 2.6325E-01, 1.2340E-01, 1.9774E-01, 7.4721E-02, 1.4360E-01, 2.2960E-01,-7.2009E-02
2020-03-27 20:30, 1.1237E+01, 1.3514E+01, 2.0726E+01, 7.5259E+01, 4.8656E+01, 2.3894E+01, 3.2286E+00, 4.4102E-01, 1.2979E-01, 1.5436E-01,-1.0934E-02, 9.8103E-02, 4.1503E-01,-2.3249E-02, 1.0711E-01,-9.0011E-03
2020-03-30 19:40,-----------,-----------,-----------,-----------,-----------,-----------, 2.2756E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-04-01 19:30, 8.4717E+00, 1.5001E+01, 2.3844E+01, 5.5294E+01, 5.1804E+01, 2.0975E+01, 2.8468E+00, 4.9708E-01, 3.5522E-01, 2.1180E-01, 2.2337E-01, 1.7734E-01, 1.8346E-01, 5.2403E-02, 5.5988E-02,-4.5006E-02
2020-04-01 20:10, 6.8510E+00, 1.4309E+01, 2.1943E+01, 6.1955E+01, 5.3451E+01, 2.0796E+01, 3.0013E+00, 3.9804E-01, 4.3947E-01, 2.5847E-01, 1.3746E-01, 1.3796E-01, 8.4327E-02, 7.3849E-02, 1.4048E-01, 1.3952E-01
2020-04-04 19:20, 1.0571E+01, 1.1682E+01, 2.9614E+01, 6.1884E+01, 5.3728E+01, 1.9534E+01, 3.2068E+00, 4.7239E-01,-----------,-----------,-----------,-----------, 1.5910E-01, 2.4276E-01,-----------,-----------
2020-04-06 19:50, 7.2193E+00, 1.3272E+01, 2.7755E+01, 6.0658E+01, 5.3079E+01, 1.9715E+01, 2.9186E+00, 5.6248E-01, 3.9165E-01, 3.2069E-01, 2.0822E-02, 2.7285E-01, 6.0236E-02, 3.9660E-02, 3.5648E-01, 4.0505E-02
2020-04-09 19:00, 7.0352E+00, 1.2752E+01, 3.1775E+01, 6.1440E+01, 5.3239E+01, 2.1037E+01, 3.0016E+00, 4.2420E-01, 3.1423E-01, 3.6176E-01,-3.3607E-02,-----------, 4.5686E-02, 1.1898E-01, 4.4944E-02,-9.4512E-02
2020-04-11 19:30, 1.1874E+01, 1.3100E+01, 2.8880E+01, 7.4460E+01, 4.9129E+01, 2.1046E+01, 3.0616E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.4539E-01,-----------,-----------
2020-04-14 18:40, 1.0313E+01, 1.3307E+01, 3.5174E+01, 8.1032E+01, 5.0032E+01, 2.2288E+01, 3.1114E+00, 4.0738E-01, 3.8482E-01, 1.9505E-01, 1.9838E-01, 1.8241E-01, 6.8861E-02, 3.8292E-02, 6.5725E-02, 1.4177E-01
2020-04-14 19:20, 9.7963E+00, 1.7926E+01, 3.3892E+01, 7.7177E+01,-----------, 2.0878E+01, 3.2981E+00, 3.6148E-01, 3.3211E-01, 3.4061E-01, 6.0437E-02, 1.5004E-01, 2.7311E-01, 3.8989E-02, 4.8250E-02, 3.6112E-01
2020-04-16 19:10,-----------,-----------,-----------, 7.2808E+01,-----------,-----------, 3.0388E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-04-19 18:20, 1.0435E+01, 1.2823E+01, 3.2795E+01, 5.1066E+01, 5.2096E+01, 2.2251E+01, 3.1861E+00, 3.8432E-01, 1.8672E-01, 2.1659E-01, 1.0934E-01, 8.9196E-02, 1.5237E-01, 9.1627E-02, 4.5034E-02, 1.1026E-01
2020-04-19 19:00, 8.3980E+00, 1.4862E+01, 3.8435E+01, 7.4122E+01, 5.5702E+01, 2.3020E+01, 3.2553E+00, 4.9708E-01, 2.3681E-01, 3.0274E-01, 8.7473E-02, 1.4394E-01, 1.0842E-01, 2.1744E-01, 1.8870E-01, 3.6004E-02
2020-04-24 18:00, 9.3188E+00, 1.8768E+01, 3.9628E+01, 6.9255E+01, 5.5453E+01, 2.1491E+01, 3.2016E+00, 3.9430E-01, 2.3681E-01, 2.1300E-01, 1.7495E-01, 2.1308E-01, 3.1285E-01, 9.5730E-03, 1.0224E-01, 3.3754E-01
2020-04-24 18:40, 1.4144E+01, 1.7455E+01, 3.0611E+01, 6.5525E+01, 5.4107E+01, 2.1521E+01, 3.2328E+00, 5.6435E-01, 3.4839E-01, 4.0565E-01, 2.4159E-01, 1.7628E-01, 2.1977E-02,-2.1881E-02, 3.8948E-02, 1.9875E-01
2020-04-29 17:40, 9.0242E+00, 1.3756E+01, 3.4810E+01, 7.7959E+01, 5.7859E+01, 2.1503E+01, 3.0545E+00, 5.1390E-01, 3.3447E-01, 3.2309E-01, 2.7491E-01, 2.2686E-01, 3.0914E-01, 4.2395E-02,-5.4771E-02, 1.9127E-01
2020-04-29 18:20, 1.0358E+01, 1.4102E+01, 3.6604E+01, 9.2133E+01, 5.9971E+01, 2.2206E+01, 3.4234E+00, 3.5482E-01, 3.1651E-01, 2.4890E-01, 2.2181E-01, 1.7781E-01, 3.5163E-01, 6.9746E-02, 6.2073E-02,-4.2755E-02
2020-05-02 17:30,-----------,-----------,-----------,-----------,-----------,-----------, 2.5603E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-05-04 17:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-05-04 18:00, 1.0645E+01, 2.0185E+01, 3.6280E+01, 6.6397E+01, 5.1184E+01, 2.1252E+01, 3.0327E+00, 6.3350E-01, 2.9829E-01, 1.5077E-01, 1.2598E-01, 1.6708E-01, 3.6628E-02, 2.7351E-02, 3.8948E-02,-2.7003E-02
2020-05-07 17:10, 1.3777E+01, 1.6452E+01, 3.8110E+01, 7.9483E+01, 4.7322E+01, 2.2178E+01, 2.9846E+00, 4.8564E-01,-----------,-----------, 1.0050E-01,-----------, 3.1668E-01,-2.3514E-03,-----------,-----------
2020-05-09 17:00, 9.1715E+00, 1.4049E+01, 4.1217E+01, 8.5543E+01, 4.6522E+01, 2.2856E+01, 3.0984E+00, 4.0325E-01,-----------, 2.7333E-01, 1.9847E-01, 2.5256E-01,-2.8810E-02,-1.0815E-01,-----------,-----------
2020-05-09 17:40, 1.1339E+01, 1.8894E+01, 3.5935E+01, 8.6279E+01, 5.1779E+01, 2.2543E+01, 2.9778E+00,-----------,-----------,-----------,-----------,-----------,-----------, 4.3861E-02,-----------,-----------
2020-05-12 16:50, 1.5470E+01, 1.9528E+01, 3.5598E+01, 8.7977E+01, 6.1867E+01, 2.2475E+01, 3.3317E+00, 4.6317E-01, 2.2382E-01, 2.4736E-01, 5.6788E-02,-----------, 1.1239E-01, 1.1321E-02, 1.1076E-02,-1.4100E-01
2020-05-14 16:40, 1.2560E+01, 1.4655E+01, 3.7338E+01, 5.8616E+01, 4.9413E+01, 2.1480E+01, 3.1425E+00, 3.6776E-01,-----------, 2.3358E-01,-----------, 1.3715E-01, 7.0326E-02, 2.2056E-01, 2.0063E-01, 3.2736E-01
2020-05-14 17:20,-----------,-----------,-----------,-----------,-----------,-----------, 2.8180E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-05-17 16:30, 1.2639E+01, 1.5240E+01, 3.7429E+01, 7.6769E+01, 4.9158E+01, 2.4709E+01, 3.1216E+00, 5.6245E-01, 3.6948E-01, 1.3276E-01, 1.2246E-01, 3.1318E-01, 1.3982E-01, 1.0011E-01, 2.9110E-02,-4.2443E-02
2020-05-17 17:10, 9.2820E+00, 1.9701E+01, 3.9730E+01, 6.8243E+01, 5.6906E+01, 2.1334E+01, 3.3497E+00, 4.7652E-01, 3.0285E-01, 2.4291E-01, 4.6860E-02, 2.3940E-01, 2.7073E-02, 8.0687E-02, 9.6320E-02, 2.7003E-02
2020-05-19 16:20, 1.0792E+01, 1.4655E+01, 3.8059E+01, 7.4492E+01, 5.0591E+01, 2.3068E+01, 2.9935E+00,-----------,-----------,-----------,-----------, 2.4599E-01, 2.5218E-01, 9.4089E-02,-2.4952E-02, 3.2594E-01
2020-05-22 16:10, 1.4328E+01, 1.7282E+01, 3.3199E+01, 9.4123E+01, 5.9110E+01, 2.1443E+01, 3.3681E+00, 4.4264E-01, 3.2707E-01, 3.4397E-01, 2.5986E-01, 1.7326E-01, 8.2084E-02, 2.1309E-01, 1.6509E-01, 1.0638E-02
2020-05-22 16:50, 1.1882E+01, 1.5450E+01, 3.4136E+01, 7.5987E+01, 4.8147E+01, 2.4041E+01, 2.9099E+00, 4.3100E-01, 1.6860E-01, 3.8339E-01,-4.0147E-02, 6.5101E-02, 2.6920E-01,-4.8304E-02, 2.8803E-02, 7.0477E-02
2020-05-24 16:00, 1.1197E+01, 1.4586E+01, 3.4670E+01, 6.9024E+01, 5.5499E+01, 2.5200E+01, 2.9591E+00, 3.5267E-01, 2.8198E-01, 2.3559E-01, 1.6184E-01, 1.5784E-01, 2.3809E-01, 1.0247E-01,-1.6883E-01, 4.2387E-01
2020-05-25 16:40, 1.1713E+01, 1.7973E+01, 3.4180E+01, 7.6748E+01, 4.9641E+01, 2.1095E+01, 2.7609E+00,-----------,-----------,-----------,-----------, 3.9479E-01, 2.1567E-01, 3.2822E-02,-9.6548E-02, 4.9743E-01
2020-05-27 15:50, 8.1770E+00, 1.7385E+01, 3.0087E+01, 6.2985E+01, 4.7503E+01, 2.3735E+01, 3.0342E+00, 4.1223E-01, 3.9727E-01, 3.7008E-01, 1.8957E-01, 1.8760E-01, 2.2482E-01, 5.6565E-02, 1.0952E-01, 1.3559E-01
2020-05-27 16:30, 1.4696E+01, 1.5692E+01, 3.3605E+01, 8.3980E+01, 5.2450E+01, 2.1937E+01, 3.1402E+00, 4.4172E-01, 3.8804E-01, 3.7154E-01, 9.7412E-03, 1.6248E-01, 9.5163E-02, 1.2223E-01, 1.1299E-01,-2.1557E-01
2020-05-29 15:40, 1.5841E+01, 1.6072E+01, 3.3139E+01, 7.1476E+01, 5.4012E+01, 2.2217E+01, 3.1708E+00, 5.5060E-01,-----------, 2.4615E-01, 3.6999E-01, 2.5711E-01, 1.0501E-01, 1.1904E-01, 1.5579E-01, 1.8713E-01
2020-06-01 16:10, 1.0814E+01, 1.6107E+01, 3.2879E+01, 6.4957E+01, 5.5685E+01, 2.2722E+01, 3.4530E+00, 4.0806E-01, 2.6776E-01, 8.6284E-02, 2.0392E-01,-----------, 2.0598E-01, 7.8455E-02, 7.3351E-02,-4.4760E-01
2020-06-03 15:20, 1.0092E+01, 1.5899E+01, 2.5068E+01, 6.9753E+01, 5.4678E+01, 2.3743E+01, 2.7627E+00, 4.4023E-01, 3.7478E-01, 2.2244E-01, 6.9057E-02, 3.1393E-01, 1.6718E-01, 1.4169E-01,-6.4575E-02, 1.4446E-01
2020-06-04 15:20, 1.2492E+01, 1.6363E+01, 2.7801E+01, 7.2853E+01, 5.1855E+01, 2.1794E+01, 3.0790E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.0235E-01,-----------,-----------
2020-06-04 16:00, 1.2265E+01, 2.0254E+01, 3.4137E+01, 8.5561E+01, 4.9043E+01, 2.2192E+01, 3.1597E+00, 4.8806E-01, 2.7325E-01, 2.9524E-01, 2.3194E-01, 2.1284E-01, 5.7650E-03, 2.9256E-02, 2.2167E-02, 5.1402E-01
2020-06-06 15:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-06-06 15:50, 5.8378E+00, 1.5277E+01, 3.5448E+01, 8.3874E+01, 5.3599E+01, 2.0711E+01, 3.3534E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.4550E-01,-----------,-----------
2020-06-07 15:50, 1.0092E+01, 1.8491E+01, 3.0187E+01, 6.1132E+01, 5.1933E+01, 2.0368E+01, 2.9993E+00, 5.4537E-01, 2.9844E-01, 2.4369E-01, 1.8705E-01, 2.7715E-01, 1.0641E-01, 1.1608E-01, 1.1035E-01, 1.2733E-02
2020-06-08 15:00, 1.0682E+01, 1.5519E+01, 2.5744E+01, 7.2719E+01, 4.8467E+01, 2.3474E+01, 3.0932E+00, 5.2936E-01, 2.3859E-01, 2.6672E-01, 1.8226E-01, 3.0805E-01, 1.3951E-01, 1.2447E-01,-2.1767E-01, 6.9145E-02
2020-06-09 15:00, 1.2153E+01, 1.3533E+01, 3.3337E+01, 6.7475E+01, 5.3241E+01, 2.0835E+01, 3.2039E+00, 5.2662E-01, 1.8920E-01, 3.1208E-01, 5.5728E-02,-----------, 7.3119E-02, 1.1484E-01, 9.7621E-03,-2.0106E-01
2020-06-09 15:40, 9.3557E+00, 1.8353E+01, 2.9936E+01, 7.9516E+01, 5.1968E+01, 1.9871E+01, 3.1171E+00, 5.0455E-01, 2.7547E-01, 2.9878E-01, 1.0281E-01, 2.1657E-01, 1.5791E-01, 6.4560E-02, 5.9086E-02,-4.0914E-02
2020-06-11 14:50, 1.3113E+01, 1.8664E+01, 3.4852E+01, 5.9443E+01, 4.9607E+01, 2.5734E+01, 2.8662E+00, 5.3053E-01, 4.5435E-01, 2.3298E-01, 1.2670E-01, 2.5810E-01, 2.1193E-01, 7.9353E-02,-5.2781E-02, 1.0168E-01
2020-06-11 15:30,-----------,-----------,-----------,-----------,-----------,-----------, 3.1187E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-06-14 15:20, 9.9467E+00, 1.8872E+01, 2.8229E+01, 8.6254E+01, 5.2458E+01, 2.2298E+01, 2.9291E+00, 4.2790E-01, 3.3443E-01, 2.3481E-01, 1.4895E-01, 3.6988E-01, 2.6006E-01, 1.1816E-01, 9.2696E-02,-2.4642E-01
2020-06-16 14:30, 1.2921E+01, 1.4828E+01, 2.9046E+01, 7.3643E+01, 5.1172E+01, 2.3366E+01, 3.2216E+00, 3.4360E-01, 2.8949E-01, 2.2968E-01,-9.1435E-04, 1.6492E-01, 1.1734E-01, 1.8715E-01, 1.0414E-01, 1.4242E-02
2020-06-17 15:10, 8.6927E+00, 1.3825E+01, 2.7359E+01, 7.1120E+01, 5.3130E+01, 2.0389E+01, 3.3212E+00, 5.8902E-01,-----------, 4.3078E-01, 2.1086E-01, 1.6390E-01, 7.4336E-02, 1.0912E-01, 3.4901E-02, 2.2744E-01
2020-06-18 14:20, 6.9465E+00, 1.1821E+01, 3.2348E+01, 6.2825E+01, 5.3993E+01, 2.5199E+01, 2.9059E+00, 3.8594E-01, 3.7161E-01, 4.1259E-01,-2.7491E-02, 2.4604E-01, 2.5459E-01, 1.3914E-02, 2.0163E-01, 2.5906E-02
2020-06-19 14:20, 1.0276E+01, 1.3169E+01, 2.8475E+01, 5.8207E+01, 4.7543E+01, 2.1658E+01, 2.8872E+00, 5.1429E-01, 3.4362E-01, 2.3792E-01, 9.6785E-02, 1.2036E-01, 8.1965E-02, 8.4856E-02, 8.5021E-02, 1.6026E-01
2020-06-19 15:00, 8.8768E+00, 1.9632E+01, 3.3085E+01, 8.6911E+01, 5.6841E+01, 2.1455E+01, 3.2762E+00, 4.4379E-01, 1.1171E-01, 2.1750E-01, 1.3327E-01, 2.2430E-01, 1.8454E-01, 8.5068E-02, 8.2039E-02, 6.8179E-02
2020-06-21 14:10, 7.9560E+00, 1.6660E+01, 2.7266E+01, 6.4602E+01, 4.9761E+01, 2.3314E+01, 2.9316E+00, 5.4397E-01, 3.5766E-01, 3.0894E-01, 3.0951E-01, 2.7768E-01, 1.9728E-01, 7.0006E-02, 4.1434E-04, 3.3362E-01
2020-06-22 14:50, 9.9082E+00, 1.2858E+01, 2.4251E+01, 5.4788E+01, 5.4568E+01,-----------, 3.1478E+00,-----------,-----------,-----------,-----------, 1.8054E-01,-----------, 1.9593E-01, 1.9397E-01, 1.7273E-02
2020-06-24 14:00, 8.2875E+00, 1.7040E+01, 3.0304E+01, 8.0038E+01, 5.0282E+01, 2.2263E+01, 3.1258E+00, 4.7744E-01, 4.2402E-01, 3.7765E-01, 2.2651E-01,-8.5282E-02, 2.1590E-01, 2.5115E-01, 9.0119E-02, 1.0572E-01
2020-06-26 13:50,-5.2449E-01, 1.2961E+01, 2.9799E+01, 7.3163E+01, 5.5929E+01, 2.1372E+01, 2.8304E+00, 5.0138E-01, 2.9875E-01, 1.6049E-01, 8.2474E-02, 1.9622E-01, 1.1873E-01, 2.0845E-01,-7.0534E-02, 2.1251E-01
2020-06-29 13:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-06-29 14:20, 1.0276E+01, 1.8422E+01, 2.9013E+01, 8.5099E+01, 5.4358E+01, 2.1049E+01, 3.1704E+00, 4.9065E-01, 3.7051E-01, 3.6540E-01,-1.2662E-02, 3.8140E-01, 1.8924E-01, 2.0855E-01,-6.3163E-02,-2.4987E-01
2020-06-30 14:20, 8.6190E+00, 1.3445E+01, 2.5839E+01, 7.5739E+01, 5.2867E+01, 2.4119E+01, 2.9398E+00,-----------,-----------,-----------,-----------, 3.6174E-01,-----------, 4.3762E-02,-3.9301E-02, 3.2980E-01
2020-07-01 13:30, 5.6746E+00, 1.4206E+01, 2.4476E+01, 7.1298E+01, 5.4414E+01, 2.2952E+01, 2.9735E+00, 4.5970E-01, 3.4167E-01, 2.1278E-01, 2.3599E-01, 2.6261E-01, 2.1231E-01, 2.0638E-02, 6.6916E-02,-3.7537E-01
2020-07-02 13:30,-----------,-----------,-----------, 6.4753E+01, 4.5647E+01, 2.5017E+01, 2.7426E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-07-02 14:10, 1.1013E+01, 1.4136E+01, 2.9661E+01, 8.1636E+01, 5.0545E+01, 2.5079E+01, 2.9492E+00, 4.1385E-01, 5.0026E-01, 3.4768E-01, 1.3371E-01, 2.1792E-01, 1.1197E-02, 6.8705E-02,-1.3159E-01, 4.2142E-02
2020-07-04 13:20,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-07-04 14:00, 9.8175E+00, 1.2128E+01, 2.5576E+01, 6.8367E+01, 5.5001E+01, 2.1456E+01, 3.2628E+00, 5.9230E-01,-----------,-----------,-----------,-----------, 2.0201E-01,-8.2627E-02,-----------,-----------
2020-07-05 14:00, 8.1770E+00, 1.3376E+01, 2.6848E+01, 7.8854E+01, 5.4556E+01, 2.3210E+01, 3.2097E+00, 4.4849E-01,-----------, 3.8348E-01,-----------, 2.7975E-01, 1.7816E-01, 1.1038E-01,-2.1456E-02,-4.1784E-01
2020-07-06 13:10, 6.8294E+00, 1.5139E+01, 2.3318E+01, 6.4833E+01, 5.0523E+01, 2.0704E+01, 3.0545E+00, 5.7989E-01, 1.6336E-01, 9.4037E-02, 3.1910E-01, 1.9719E-01, 2.4306E-01, 1.5424E-01,-5.6522E-02,-9.3085E-02
2020-07-07 13:10, 9.3697E+00, 1.4171E+01, 2.5333E+01, 5.9415E+01, 4.9995E+01, 2.3112E+01, 3.0824E+00, 4.1830E-01, 3.2251E-01, 3.8159E-01, 1.1067E-01,-----------, 1.5701E-01, 4.7795E-02,-4.5687E-02,-3.3732E-01
2020-07-07 13:50, 7.9192E+00, 1.1579E+01, 2.6456E+01, 7.3305E+01, 5.4978E+01, 2.4290E+01, 3.1790E+00, 5.2623E-01,-----------, 1.6541E-01, 3.7488E-02, 6.0023E-02, 2.0500E-01, 7.8311E-02, 9.7607E-02,-6.8801E-01
2020-07-09 13:00, 1.1189E+01, 1.3376E+01, 2.3777E+01, 5.2559E+01, 5.4041E+01, 2.1543E+01, 3.2128E+00, 4.1560E-01,-----------, 2.7378E-01, 8.2474E-02, 1.9820E-01, 1.0971E-01, 1.4799E-01, 3.9624E-02,-----------
2020-07-09 13:40, 4.3067E+00, 1.3979E+01, 2.6237E+01, 6.6733E+01, 4.9451E+01, 2.2955E+01, 3.4050E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-07-12 12:50, 5.3777E+00, 1.3825E+01, 2.3225E+01, 5.5428E+01, 5.1982E+01, 2.0173E+01, 3.2234E+00, 4.6203E-01, 2.7976E-01, 2.0338E-01, 1.1970E-01, 2.4714E-01, 9.1527E-02, 8.2442E-02, 6.5878E-03, 4.5651E-01
2020-07-14 12:40, 9.3925E+00, 1.3238E+01, 2.7862E+01, 7.6094E+01, 5.5988E+01, 2.1968E+01, 3.2403E+00, 4.5754E-01, 2.8782E-01, 1.6400E-01, 2.2019E-02, 4.4878E-02, 1.5698E-01, 1.5726E-01, 1.0754E-01, 1.6158E-01
2020-07-16 12:30, 6.1512E+00, 1.3583E+01, 2.5044E+01, 6.3976E+01, 5.0682E+01, 2.2253E+01, 3.2606E+00,-----------,-----------,-----------, 1.0946E-01, 1.5957E-01, 9.8822E-03,-1.7796E-02, 1.2248E-01, 3.7994E-01
2020-07-17 12:30, 9.0610E+00, 1.3238E+01, 2.7072E+01, 6.5490E+01, 4.7275E+01, 2.3265E+01, 2.9814E+00, 5.7998E-01, 3.5812E-01, 2.3562E-01, 8.0646E-02, 1.4711E-01, 1.1865E-01, 1.8250E-01, 1.0524E-01,-5.2858E-02
2020-07-17 13:10, 7.0720E+00, 9.6087E+00, 2.6848E+01, 6.6946E+01, 4.4909E+01, 2.3640E+01, 3.0234E+00, 3.1514E-01, 2.9989E-01, 1.6638E-01, 2.3043E-01, 1.1972E-01, 1.6667E-01, 1.3457E-01, 1.1645E-01, 3.3340E-01
2020-07-19 12:20, 8.3774E+00, 1.2927E+01, 2.3175E+01, 7.6627E+01, 5.4223E+01, 2.0686E+01, 3.0080E+00, 4.7845E-01, 3.0968E-01, 2.9323E-01, 9.7469E-02, 1.8107E-01, 5.0909E-02, 2.4313E-01, 6.1034E-02, 5.8310E-01
2020-07-22 12:10, 1.1897E+01, 1.1994E+01, 2.4387E+01, 7.0445E+01, 5.3611E+01, 2.3729E+01, 3.1614E+00, 4.2981E-01, 3.1423E-01, 1.7949E-01, 5.4990E-02, 1.3807E-02, 1.5091E-01, 1.5043E-01,-7.9113E-02,-1.8677E-01
2020-07-22 12:50, 9.4662E+00, 1.2754E+01, 2.3199E+01, 6.5095E+01, 5.4657E+01, 2.1334E+01, 3.3118E+00, 4.9708E-01, 3.2790E-01, 3.2548E-01, 3.4989E-01, 1.5476E-01, 1.5970E-01, 1.8325E-01, 1.0832E-01,-1.5752E-02
2020-07-27 11:50, 9.1715E+00, 1.1855E+01, 2.4561E+01, 7.1795E+01, 4.7729E+01, 2.0219E+01, 3.2156E+00, 5.0829E-01, 3.5294E-01, 1.2804E-01, 1.7651E-01, 1.8548E-01, 2.0658E-01, 1.8189E-01, 1.7161E-01, 2.6553E-01
2020-07-27 12:30, 6.9983E+00, 1.3722E+01, 2.5593E+01, 6.8225E+01, 4.7268E+01, 2.2718E+01, 2.7746E+00, 4.8587E-01, 3.3928E-01, 2.5129E-01, 2.1868E-01, 1.5175E-01, 1.4798E-01, 1.6548E-01, 1.0102E-01, 2.3628E-01
2020-07-30 11:40,-----------,-----------,-----------, 5.3544E+01,-----------,-----------, 3.2650E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-08-01 12:10, 6.0407E+00, 1.1855E+01, 2.2885E+01, 6.9433E+01, 5.7509E+01, 2.2542E+01, 3.0744E+00, 5.2137E-01, 3.5750E-01, 2.8698E-01, 4.8422E-02, 2.5166E-01, 3.2323E-01,-2.1206E-03, 2.0569E-01,-4.0955E-01
2020-08-04 11:20, 8.8592E+00, 1.1510E+01, 2.3357E+01, 6.6812E+01, 4.5514E+01, 1.9637E+01, 3.0991E+00, 5.8491E-01, 1.6849E-01, 6.1540E-02,-1.5301E-02,-----------, 1.3171E-01, 1.1982E-01,-4.2072E-02, 3.2019E-02
2020-08-06 11:50, 1.1271E+01, 1.0784E+01, 2.2186E+01, 7.7195E+01, 6.0786E+01, 2.1734E+01, 3.4617E+00, 4.5784E-01, 3.4839E-01, 2.6811E-01, 1.7807E-01,-----------, 2.0454E-01, 2.7269E-01, 1.9474E-02, 3.0829E-01
2020-08-09 11:00, 3.9780E+00, 1.4551E+01, 2.1614E+01, 6.6111E+01, 4.7848E+01, 2.5887E+01, 3.1611E+00, 4.2046E-01, 4.9184E-01, 2.7043E-01,-6.2321E-02, 1.2416E-01, 9.0327E-02, 6.4276E-02, 1.1441E-01,-2.4753E-02
2020-08-09 11:40,-----------,-----------,-----------, 6.5523E+01,-----------, 2.2033E+01, 3.3971E+00, 4.8869E-01, 3.1003E-01, 2.7122E-01, 1.4476E-01, 3.0142E-01, 1.1129E-01, 1.3579E-01, 1.3507E-01,-2.1853E-02
2020-08-11 11:30,-----------,-----------,-----------, 6.7017E+01,-----------,-----------, 3.0828E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-08-14 10:40, 5.8565E+00, 1.5173E+01, 2.2467E+01, 5.9923E+01, 4.7251E+01, 2.3509E+01, 3.0155E+00, 5.0829E-01, 2.1860E-01, 2.2137E-01, 2.6123E-01, 1.7247E-01, 5.8605E-02, 1.6001E-01, 1.4605E-02,-2.8579E-01
2020-08-14 11:20, 6.5588E+00, 1.0611E+01, 1.9818E+01, 6.4886E+01, 4.9404E+01, 2.1856E+01, 2.9959E+00, 4.5223E-01, 3.0740E-01, 2.9915E-01, 1.4214E-01, 1.8394E-01, 3.8386E-01, 1.9830E-01,-1.8257E-02, 1.1476E-01
2020-08-19 10:20, 8.4348E+00, 1.3722E+01, 2.4183E+01, 6.8740E+01, 4.9784E+01, 2.1784E+01, 3.0982E+00, 4.7652E-01, 4.1215E-01, 1.5977E-01, 1.8119E-01, 1.3029E-01, 3.1033E-01, 1.0941E-02, 9.7370E-02, 4.7256E-02
2020-08-19 11:00, 4.8620E+00, 1.3895E+01, 2.3320E+01, 7.0338E+01, 5.0670E+01, 2.0516E+01, 3.1188E+00, 4.8054E-01, 3.1423E-01, 1.7590E-01, 1.5933E-01, 2.0694E-01, 1.2747E-01, 1.4907E-01,-4.3816E-02, 3.5329E-01
2020-08-24 10:00, 9.5030E+00, 1.2961E+01, 2.2458E+01, 6.2878E+01, 4.8544E+01, 2.1850E+01, 3.0428E+00, 5.0455E-01, 3.7571E-01, 2.0152E-01, 1.0309E-01, 9.3504E-02, 2.2873E-01, 8.6157E-02, 1.4484E-01,-8.5511E-02
2020-08-24 10:40, 8.9505E+00, 1.3514E+01, 2.4306E+01, 6.2506E+01, 5.2814E+01, 2.4580E+01, 3.0113E+00, 4.8960E-01, 4.8729E-01, 2.3813E-01, 3.6863E-01, 1.3642E-01, 4.1023E-02, 6.7011E-02, 1.2658E-01, 1.6427E-01
2020-08-27 09:50,-----------,-----------,-----------, 6.4264E+01, 5.6807E+01, 2.1631E+01, 3.3354E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-08-29 10:20, 6.7037E+00, 1.3549E+01, 2.3395E+01, 6.1173E+01, 5.2454E+01, 2.3092E+01, 3.2431E+00, 4.7652E-01, 2.0721E-01, 3.0992E-01, 3.6990E-01, 1.5788E-01, 8.4179E-02, 6.7011E-02,-5.1119E-02,-3.3304E-01
2020-09-01 09:30, 9.0242E+00, 1.4033E+01, 2.5382E+01, 7.2399E+01, 5.3044E+01, 2.3888E+01, 2.8555E+00, 5.2511E-01, 3.2790E-01, 2.8050E-01, 2.0967E-01,-----------, 1.1921E-01, 1.5765E-01,-1.7304E-03,-2.2503E-01
2020-09-03 10:00, 6.6668E+00, 1.3929E+01, 2.4775E+01, 7.0445E+01, 5.1910E+01, 2.2011E+01, 3.1663E+00, 3.9804E-01, 3.4611E-01, 2.1539E-01, 1.9681E-01,-----------, 1.4803E-01, 5.6070E-02, 1.7563E-01,-6.9759E-02
2020-09-06 09:10, 1.0240E+01, 1.4413E+01, 2.4054E+01, 7.4726E+01, 5.3928E+01, 2.2827E+01, 3.1769E+00, 6.1107E-01, 2.8200E-01, 3.1830E-01, 2.5461E-01, 2.5905E-01, 1.5530E-01, 5.1968E-02, 5.8422E-02,-6.0758E-02
2020-09-08 09:40, 8.3980E+00, 1.6349E+01, 2.3727E+01, 7.0286E+01, 4.9217E+01, 2.1609E+01, 2.9793E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.6849E-01,-----------,-----------
2020-09-11 08:50, 8.5853E+00, 1.6521E+01, 2.3745E+01, 8.3305E+01, 5.2566E+01, 2.2010E+01, 3.5174E+00, 4.1112E-01, 2.5048E-01, 4.9540E-01, 3.1312E-01, 2.8606E-01, 5.3280E-02, 1.1898E-01, 2.5560E-02, 1.5752E-02
2020-09-11 09:30, 9.0242E+00, 1.2408E+01, 2.8677E+01, 6.6928E+01, 5.6658E+01, 2.1735E+01, 3.2864E+00, 4.8960E-01, 3.8938E-01, 3.5779E-01, 2.9210E-01, 9.5037E-02, 1.6702E-01, 5.8806E-02,-7.2226E-03,-1.3727E-01
2020-09-16 08:30, 8.9137E+00, 1.2063E+01, 2.4723E+01, 8.0090E+01, 5.1857E+01, 2.0988E+01, 3.2765E+00, 4.1112E-01, 2.5731E-01, 3.8219E-01, 9.6180E-02, 3.5409E-01, 1.3919E-01, 1.0530E-01,-8.0330E-02, 7.2009E-02
2020-09-16 09:10, 7.5877E+00, 1.4620E+01, 2.2242E+01, 7.0072E+01, 5.5174E+01, 2.2095E+01, 3.4134E+00, 4.4476E-01, 2.9250E-01, 2.8958E-01, 1.3067E-01, 3.6175E-01, 1.3496E-01, 9.2995E-02,-3.7731E-02, 3.5554E-01
2020-09-21 08:10, 9.2820E+00, 1.1302E+01, 2.6543E+01, 6.9877E+01, 4.9199E+01, 2.5289E+01, 2.9607E+00, 5.4006E-01, 3.8254E-01, 3.0394E-01, 2.1243E-01, 2.9737E-01, 6.7396E-02, 1.2855E-01, 5.4771E-02, 6.9759E-02
2020-09-21 08:50, 1.1345E+01, 1.3376E+01, 2.4365E+01, 7.0055E+01, 5.7420E+01, 2.1999E+01, 3.3116E+00, 4.3167E-01, 3.4156E-01, 3.5539E-01, 3.4833E-01, 1.4089E-01,-6.3762E-03, 1.4907E-01, 1.4605E-01,-1.4402E-01
2020-09-24 08:00, 8.7022E+00, 1.2833E+01, 2.5215E+01, 5.7539E+01, 4.9377E+01, 2.1329E+01, 3.1659E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-09-26 08:30, 9.8130E+00, 1.1164E+01, 3.0567E+01, 5.3855E+01, 5.3469E+01, 2.2680E+01, 3.0244E+00, 5.8678E-01, 2.1632E-01, 4.6668E-01, 4.3736E-02, 1.1451E-01, 1.7288E-01, 1.3402E-01, 3.8948E-02, 6.9759E-02
2020-09-29 07:40, 7.6812E+00, 1.5865E+01, 2.3621E+01, 7.7248E+01, 4.7587E+01, 2.5248E+01, 3.2759E+00, 4.4570E-01, 2.7406E-01, 3.5862E-01, 2.9678E-01,-----------, 1.4488E-01, 6.6203E-02, 2.4436E-01, 4.5926E-01
2020-10-01 08:10, 8.5822E+00, 1.3929E+01, 3.0967E+01, 6.6533E+01, 5.7311E+01, 2.3619E+01, 3.2329E+00, 4.4217E-01, 2.6186E-01, 2.2400E-01, 3.1396E-01, 2.1307E-01, 9.5541E-02, 1.7435E-01, 8.0926E-02,-1.2827E-01
2020-10-04 07:20, 1.2671E+01, 1.7558E+01, 2.7090E+01, 8.0872E+01, 6.2292E+01, 2.2746E+01, 3.3451E+00, 4.6905E-01, 1.7061E-01, 2.4819E-01, 2.4416E-01, 2.0387E-01, 2.6501E-01, 1.3402E-01, 6.2073E-02, 6.9759E-02
2020-10-04 08:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-10-06 07:50, 8.3243E+00, 1.5070E+01, 2.4342E+01, 8.5259E+01, 5.3558E+01, 2.2070E+01, 3.2439E+00, 5.0642E-01, 3.2334E-01, 3.7574E-01, 1.1932E-01,-----------, 4.4590E-02, 7.2188E-02, 1.4578E-02, 1.9546E-02
2020-10-09 07:00, 7.5590E+00, 1.4551E+01, 2.8733E+01, 8.6343E+01, 5.1148E+01, 2.2899E+01, 3.2688E+00, 4.1338E-01, 4.6452E-01, 2.9556E-01, 8.9035E-02, 3.0504E-01, 2.4174E-01,-2.7351E-03,-1.3388E-02,-7.4259E-02
2020-10-09 07:40, 9.0978E+00, 1.2685E+01, 3.0161E+01, 6.2168E+01, 6.1070E+01, 2.3361E+01, 3.3613E+00, 4.8400E-01, 5.5199E-01, 1.9983E-01, 4.5298E-02, 2.6212E-01, 1.8754E-01, 1.2718E-01,-3.1645E-02, 4.8606E-01
2020-10-11 07:30,-----------,-----------,-----------,-----------,-----------,-----------, 2.9380E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-10-14 06:40, 1.2145E+01, 1.4689E+01, 3.0701E+01, 7.9768E+01, 5.5028E+01, 2.3026E+01, 3.2736E+00, 4.3167E-01, 3.8254E-01, 2.1685E-01, 2.9678E-02, 1.5788E-01, 1.3922E-01, 1.2171E-01, 7.1810E-02, 4.0505E-02
2020-10-14 07:20, 6.9615E+00, 1.4171E+01, 3.1334E+01, 7.7923E+01, 5.7261E+01, 2.2548E+01, 3.2588E+00, 3.8309E-01, 4.2125E-01, 3.0873E-01, 5.1546E-02, 1.8139E-01, 7.0326E-02, 2.4576E-01, 1.3388E-01, 3.1954E-01
2020-10-19 06:20, 6.1994E+00, 1.2788E+01, 2.6352E+01, 6.3145E+01, 5.6835E+01, 2.2279E+01, 3.2553E+00, 5.2324E-01, 3.6661E-01, 2.4291E-01, 1.6245E-01, 2.9891E-01, 2.6958E-01, 1.0394E-01, 5.5988E-02,-3.3754E-02
2020-10-22 06:10,-----------,-----------,-----------, 5.9724E+01,-----------, 2.3169E+01, 3.4454E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-10-24 06:00, 9.9818E+00, 1.5830E+01, 2.5513E+01, 7.6532E+01, 4.8011E+01,-----------, 3.2351E+00, 4.8009E-01, 2.5810E-01, 2.4310E-01, 1.7495E-01,-----------, 2.8465E-01,-----------, 1.0954E-01, 2.9704E-01
2020-10-24 06:40, 1.0497E+01, 1.3756E+01, 2.7812E+01, 7.2968E+01, 5.3576E+01, 2.4805E+01, 3.1360E+00, 5.5688E-01, 1.7078E-01, 2.8240E-01, 2.1243E-01, 2.6365E-01, 8.2259E-02, 9.2995E-02, 6.0856E-02, 4.5231E-01
2020-10-27 05:50, 8.9873E+00, 1.5243E+01, 2.8880E+01, 5.3909E+01, 5.4500E+01, 2.0779E+01, 3.5579E+00, 3.6814E-01,-----------, 2.7541E-01, 2.0780E-01,-----------, 1.5839E-01, 1.6095E-01, 9.3834E-02,-----------
2020-10-29 06:20, 7.9621E+00, 1.2719E+01, 2.8142E+01, 7.1653E+01, 5.1574E+01, 2.2356E+01, 3.2037E+00, 5.1950E-01, 4.2353E-01, 3.7454E-01, 1.3746E-01, 2.3759E-01, 1.2140E-01, 9.5730E-02, 1.4971E-01, 5.8507E-02
2020-11-01 05:30, 9.4293E+00, 1.2477E+01, 2.7892E+01, 5.3670E+01, 5.3188E+01, 2.4046E+01, 3.3249E+00, 4.9708E-01, 2.9841E-01, 2.4172E-01, 2.6242E-01, 1.3489E-01, 1.6702E-01, 3.2822E-02,-7.1516E-03, 1.1476E-01
2020-11-03 06:00, 4.7147E+00, 1.7213E+01, 2.3288E+01, 7.2080E+01, 5.1201E+01, 2.0692E+01, 3.1578E+00, 5.6880E-01,-----------,-----------,-----------,-----------, 1.8706E-01, 1.1794E-01,-----------,-----------
2020-11-06 05:10, 1.2578E+01, 1.1317E+01, 2.6509E+01, 6.3412E+01, 4.6436E+01, 2.2872E+01, 2.9075E+00, 3.3225E-01, 1.8985E-01, 3.2141E-01, 8.4349E-02, 5.6716E-02, 2.8366E-01, 1.8599E-01,-1.2171E-03, 1.2602E-01
2020-11-06 05:50, 5.8565E+00, 1.5173E+01, 2.6362E+01, 7.2417E+01, 5.2583E+01, 2.3580E+01, 3.0202E+00, 5.2511E-01, 2.1632E-01, 2.0582E-01, 3.0303E-01, 2.9431E-01, 1.0695E-01, 1.7778E-01, 8.9342E-02, 5.7832E-01
2020-11-08 05:40,-----------,-----------,-----------,-----------,-----------,-----------, 2.6807E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-11-11 04:50, 6.8510E+00, 1.1890E+01, 2.7985E+01, 6.0301E+01, 5.7615E+01, 2.1279E+01, 3.1408E+00, 4.0364E-01, 2.9602E-01, 2.3584E-01, 2.4836E-01, 2.7898E-01, 3.1500E-01, 1.7231E-01, 1.8500E-01, 2.7228E-01
2020-11-11 05:30, 9.6872E+00, 8.0467E+00, 2.6422E+01, 7.4171E+01, 5.3646E+01, 2.1169E+01, 3.4260E+00, 3.8869E-01, 2.6414E-01, 4.4275E-01, 1.9838E-01, 2.5259E-01, 1.2893E-01, 1.9967E-01,-2.4342E-03,-1.9577E-01
2020-11-16 04:30, 1.0092E+01, 1.2849E+01, 2.5049E+01, 6.4424E+01, 4.7927E+01, 2.2861E+01, 2.9896E+00, 5.9425E-01, 2.5967E-01, 2.7883E-01, 3.0147E-01, 5.2117E-02, 2.3295E-01,-4.3762E-02,-5.1119E-02, 2.0703E-01
2020-11-21 04:10, 1.0313E+01, 1.2028E+01, 2.7329E+01, 5.7479E+01, 4.5390E+01, 2.1519E+01, 2.9046E+00, 4.7092E-01, 3.0512E-01, 2.1655E-01, 2.0810E-01, 1.7867E-01, 1.6849E-01, 1.7695E-01,-1.8040E-02,-9.6762E-02
2020-11-21 04:50, 5.8197E+00, 1.4586E+01, 2.3446E+01, 8.4964E+01, 5.0422E+01, 2.5920E+01, 3.0811E+00, 4.7652E-01, 2.4364E-01, 3.6736E-01, 1.8900E-01, 1.8854E-01, 1.0681E-01, 1.5727E-01,-6.0856E-03, 1.8002E-02
2020-11-24 04:00, 7.7382E+00, 9.4704E+00, 2.4492E+01, 6.3962E+01, 5.2672E+01, 2.1681E+01, 3.1958E+00,-----------,-----------,-----------,-----------,-----------,-----------, 7.6121E-02,-----------,-----------
2020-11-25 03:40,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-11-26 04:30, 1.0754E+01, 1.5312E+01, 2.5549E+01, 5.8245E+01, 4.9660E+01, 2.2553E+01, 2.9601E+00, 5.2885E-01, 3.2334E-01, 3.6727E-01, 1.2808E-01, 1.4715E-01, 2.6079E-01, 1.6035E-01,-3.1645E-02,-4.5006E-03
2020-11-29 03:40, 8.8660E+00, 1.2823E+01, 2.7241E+01, 5.6271E+01, 5.9174E+01, 2.2125E+01, 3.1083E+00, 4.2607E-01, 3.0605E-01, 2.8958E-01, 1.1354E-01,-----------, 1.8735E-01, 1.2035E-01, 1.8075E-01,-3.0829E-01
2020-12-01 04:10, 8.8032E+00, 9.4704E+00, 3.0155E+01, 5.5614E+01, 5.7296E+01, 2.2883E+01, 3.4461E+00, 5.7214E-01,-----------,-----------,-----------,-----------, 3.5288E-01, 1.4142E-01,-----------,-----------
2020-12-04 03:20, 9.5532E+00, 1.3169E+01, 2.7024E+01, 5.6751E+01, 4.9908E+01, 2.2619E+01, 3.0712E+00, 5.1577E-01, 3.6661E-01, 2.6579E-01, 8.2787E-02, 2.0234E-01, 1.7874E-01, 9.1627E-02, 1.6675E-01, 4.0505E-01
2020-12-04 04:00, 6.6300E+00, 1.2903E+01, 2.4587E+01, 6.6609E+01, 5.2477E+01, 2.2185E+01, 3.0096E+00, 4.6531E-01, 3.1196E-01, 1.3768E-01, 1.7651E-01, 6.2847E-02, 1.2747E-01, 6.4276E-02, 8.8850E-02,-6.5258E-02
2020-12-06 03:00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-12-06 03:50,-----------,-----------,-----------,-----------,-----------,-----------, 2.9468E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2020-12-09 03:00, 7.5140E+00, 1.2260E+01, 2.5701E+01, 6.5099E+01, 5.1680E+01, 2.3174E+01, 3.1359E+00, 5.4193E-01, 4.5679E-01, 3.7095E-01, 2.8741E-01, 1.9007E-01, 2.4174E-01, 8.8892E-02, 8.1547E-02,-1.3277E-01
2020-12-09 03:40, 1.0810E+01, 1.0680E+01, 2.8318E+01, 6.9806E+01, 4.8987E+01, 2.3234E+01, 2.9628E+00, 4.2794E-01, 3.9165E-01, 2.8599E-01, 5.6232E-02, 2.2993E-01, 1.5091E-01, 8.7491E-02, 4.6251E-02, 3.4654E-01
2020-12-14 03:20, 7.7718E+00, 1.6452E+01, 2.3546E+01, 6.4122E+01, 5.2578E+01, 2.0658E+01, 3.0118E+00, 5.0829E-01, 3.8027E-01, 4.0325E-01, 2.1087E-01, 1.5290E-01, 1.6116E-01, 3.6924E-02, 5.8422E-02,-3.1729E-01
2020-12-19 02:20, 1.2151E+01, 1.5139E+01, 2.6625E+01, 6.2879E+01, 5.1414E+01, 2.4262E+01, 3.1351E+00, 4.8400E-01, 2.0266E-01, 4.0445E-01, 1.1489E-01, 4.1033E-01, 1.6995E-01, 2.6520E-01, 7.0593E-02, 1.5752E-02
2020-12-19 03:00, 8.9505E+00, 1.2581E+01, 2.7533E+01, 7.4850E+01, 5.4906E+01, 2.2235E+01, 3.0696E+00, 6.1481E-01, 3.1879E-01, 3.2309E-01, 7.7448E-02, 1.2876E-01, 9.9628E-02, 1.7025E-01, 1.5701E-01, 4.2305E-01
2020-12-22 02:10, 9.5576E+00, 1.2339E+01, 2.7393E+01, 8.1103E+01, 5.8955E+01, 2.3390E+01, 3.3540E+00,-----------,-----------,-----------,-----------,-----------,-----------, 9.7685E-02,-----------,-----------
2020-12-27 01:50, 9.2452E+00, 1.3929E+01, 2.5615E+01, 9.1032E+01, 5.5702E+01, 2.2669E+01, 3.2065E+00, 5.3445E-01, 3.0512E-01, 2.1300E-01, 1.8119E-01,-----------, 1.7874E-01, 1.8485E-01,-2.7994E-02, 6.9759E-02
2020-12-29 02:20, 1.0166E+01, 1.2685E+01, 3.4490E+01, 6.4832E+01, 4.9855E+01, 2.3705E+01, 3.2166E+00, 5.2264E-01,-----------,-----------,-----------,-----------, 2.1145E-01, 1.4043E-01,-----------,-----------
2021-01-01 01:30, 9.1715E+00, 1.6016E+01, 2.9696E+01, 7.3820E+01, 5.8784E+01, 2.2188E+01, 3.5687E+00, 5.2698E-01, 4.5086E-01, 2.7718E-01, 1.4370E-01, 1.9570E-01, 4.3914E-02, 1.1077E-01,-7.0831E-02, 7.6510E-02
2021-01-01 02:10, 5.7225E+00, 1.2941E+01, 2.9723E+01, 6.3962E+01, 5.1844E+01, 2.0314E+01, 3.2865E+00, 5.6239E-01, 4.4422E-01, 2.1452E-01, 1.4224E-01, 1.7894E-01, 2.9153E-01, 6.2779E-02, 1.2286E-02, 3.5279E-01
2021-01-03 02:00,-----------,-----------,-----------, 6.8154E+01, 4.9142E+01,-----------, 2.9342E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-01-06 01:10, 1.1050E+01, 1.5346E+01, 2.5576E+01, 7.3572E+01, 4.6940E+01, 2.4459E+01, 3.2356E+00, 3.6627E-01, 3.5294E-01, 2.4890E-01,-7.9663E-02, 2.0540E-01, 2.6958E-01, 1.6071E-01,-3.8948E-02, 3.3754E-02
2021-01-06 01:50, 1.0838E+01, 1.3756E+01, 3.2437E+01, 7.1831E+01, 5.3416E+01, 2.1263E+01, 3.1187E+00, 4.6531E-01, 2.4820E-01, 2.7043E-01, 1.7495E-01, 2.0694E-01, 2.3735E-01, 1.0530E-01, 1.9717E-01, 9.2261E-02
2021-01-11 00:50, 1.2898E+01, 9.8852E+00, 3.3419E+01, 5.5078E+01, 5.1907E+01, 2.3833E+01, 3.5463E+00, 5.5314E-01, 2.1632E-01, 1.7112E-01, 2.8116E-02, 1.5635E-01, 1.7426E-01, 3.5719E-02, 8.1547E-02, 5.9182E-01
2021-01-11 01:30, 8.2138E+00, 1.5035E+01, 2.7689E+01, 7.0830E+01, 4.9731E+01, 2.0537E+01, 3.2446E+00, 5.8304E-01, 3.0057E-01, 2.8479E-01,-3.5926E-02, 7.3577E-02, 2.7837E-01, 1.7778E-01, 1.6553E-01,-1.1926E-01
2021-01-16 00:30, 1.0276E+01, 1.6832E+01, 2.9145E+01, 8.5401E+01, 5.4833E+01, 2.4730E+01, 3.4886E+00, 4.8763E-01, 2.7325E-01, 3.8531E-01, 2.8897E-01, 1.3796E-01, 2.9156E-01, 5.1968E-02,-1.4240E-01, 6.9759E-02
2021-01-16 01:10, 1.3539E+01, 1.6763E+01, 2.6379E+01, 7.1316E+01, 4.8278E+01, 2.1762E+01, 3.0516E+00, 5.3819E-01, 5.1461E-01, 3.0514E-01, 3.3739E-01, 2.3299E-01, 1.9650E-01, 9.9833E-02,-4.3816E-02, 7.8760E-02
2021-01-19 00:20, 1.0866E+01, 1.4344E+01, 3.0207E+01, 6.2594E+01, 5.1053E+01, 2.2130E+01, 3.0762E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-01-21 00:50, 1.0866E+01, 1.4862E+01, 3.0071E+01, 8.3590E+01, 5.2707E+01, 2.4053E+01, 3.5155E+00, 4.1859E-01, 2.8008E-01, 1.9163E-01, 9.5283E-02, 1.9295E-01, 1.7866E-01, 3.6648E-01, 8.2764E-02, 1.9127E-01
2021-01-24 00:00, 1.2855E+01, 1.4482E+01, 3.5519E+01, 7.4708E+01, 5.9776E+01, 2.1982E+01, 3.1132E+00, 5.1577E-01, 6.0358E-01, 3.0992E-01, 4.8422E-02,-----------, 1.1428E-01, 6.0956E-02, 4.8685E-02, 4.5411E-01
2021-01-26 00:30, 1.2376E+01, 1.6245E+01, 2.8645E+01, 7.0458E+01, 5.5702E+01, 2.4108E+01, 3.2209E+00, 4.1859E-01, 3.4111E-01, 2.4103E-01, 2.2361E-01,-----------, 1.2426E-01, 1.0631E-01, 1.1155E-01, 2.4078E-01
2021-01-27 00:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-01-28 23:40, 7.3298E+00, 1.7800E+01, 2.8417E+01, 8.3572E+01, 6.5038E+01, 2.1867E+01, 3.4118E+00, 7.7552E-01, 3.0057E-01, 2.8360E-01, 9.5283E-02, 2.4797E-01, 1.8393E-01, 4.9233E-02, 6.8159E-02,-5.4385E-02
2021-01-29 00:20,-----------,-----------, 2.7205E+01, 7.8279E+01,-----------, 2.3718E+01, 3.3583E+00, 6.3743E-01, 2.9191E-01, 2.2704E-01, 1.2184E-01, 9.0313E-02, 2.1900E-01, 6.7971E-02, 3.9954E-02, 1.8514E-02
2021-01-31 00:10, 1.0203E+01, 1.7005E+01, 3.2004E+01, 5.9131E+01, 5.2353E+01, 2.2691E+01, 2.8230E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.6076E-01,-----------,-----------
2021-02-02 23:20, 8.1402E+00, 1.7074E+01, 3.0257E+01, 7.0605E+01, 5.6127E+01, 2.2114E+01, 3.1881E+00, 5.2885E-01, 3.9202E-02, 3.1830E-01, 2.6710E-01, 2.0847E-01, 1.6995E-01, 1.3129E-01, 6.3290E-02, 6.7508E-02
2021-02-03 00:00, 9.5767E+00, 1.4033E+01, 3.2761E+01, 6.2612E+01, 5.0192E+01, 2.2680E+01, 3.1853E+00, 5.0455E-01, 5.4877E-01, 3.4325E-01, 1.7338E-01, 1.5635E-01, 1.9047E-02, 6.9746E-02,-4.2599E-02, 1.6202E-01
2021-02-04 23:50,-----------,-----------,-----------,-----------,-----------,-----------, 3.0048E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-02-07 23:00, 1.0713E+01, 1.5692E+01, 2.8709E+01, 7.9007E+01, 6.2593E+01, 2.1285E+01, 3.0644E+00, 4.4662E-01, 3.3473E-01, 3.8531E-01, 8.2787E-02, 2.5127E-01, 1.6995E-01, 1.3812E-01, 2.4036E-01, 3.8930E-01
2021-02-07 23:40, 8.6190E+00, 1.6314E+01, 3.4516E+01, 7.2701E+01, 5.1211E+01, 2.2993E+01, 3.1144E+00, 5.3072E-01, 3.6661E-01, 2.5701E-01, 2.4211E-01, 2.2380E-01, 3.4870E-01, 1.4496E-01, 2.6777E-02,-2.4528E-01
2021-02-12 22:40, 1.0866E+01, 1.4655E+01, 2.9957E+01, 8.2506E+01, 4.7942E+01, 2.0702E+01, 2.9669E+00, 5.0269E-01, 3.1196E-01, 2.7642E-01, 2.2337E-01, 1.5175E-01, 3.9872E-02, 1.2855E-01, 1.0589E-01, 8.7761E-02
2021-02-12 23:20, 8.9137E+00, 1.5554E+01, 3.0469E+01, 8.6562E+01, 5.2991E+01, 2.6387E+01, 3.5493E+00, 4.8587E-01, 3.6661E-01, 3.2668E-01, 1.6401E-01, 2.3146E-01, 1.9500E-01, 1.1488E-01,-3.1463E-02, 2.7903E-01
2021-02-15 22:30, 1.3761E+01, 1.4551E+01, 2.6926E+01, 7.4708E+01, 4.9429E+01, 2.1242E+01, 3.2609E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-02-17 22:20, 1.0203E+01, 1.8733E+01, 3.2242E+01,-----------, 5.3985E+01,-----------, 3.2102E+00, 5.8399E-01, 4.1352E-01, 3.8105E-01, 9.8653E-02,-----------, 1.4987E-01,-----------, 1.2293E-01, 3.1504E-02
2021-02-17 23:00, 1.2044E+01, 1.8490E+01, 2.7425E+01, 7.8915E+01, 5.3062E+01, 2.1795E+01, 3.1267E+00, 5.4940E-01, 3.1651E-01, 3.9369E-01, 8.7473E-02, 1.9621E-01, 3.1793E-01, 1.0804E-01,-9.9300E-03, 1.1251E-01
2021-02-20 22:10, 1.1418E+01, 1.5890E+01, 3.1409E+01, 6.6477E+01, 5.8642E+01, 2.0631E+01, 3.2301E+00, 4.6531E-01, 3.6105E-01, 1.1966E-01, 2.8272E-01,-----------, 2.9302E-03, 2.1424E-01, 1.0954E-01, 2.0027E-01
2021-02-22 22:40, 1.0479E+01, 1.6902E+01, 2.9923E+01, 7.8811E+01, 5.1751E+01, 2.3515E+01, 3.4435E+00, 4.8960E-01, 4.1319E-01, 5.5262E-01,-1.8744E-02,-----------, 2.1111E-01, 1.7128E-01,-1.2171E-02,-2.0253E-01
2021-02-25 21:50, 9.3557E+00, 1.5484E+01, 2.5885E+01, 8.7178E+01, 5.0794E+01, 2.0625E+01, 2.7052E+00, 4.7465E-01, 3.4156E-01, 3.7843E-01, 2.7491E-01, 2.3299E-01, 3.5163E-02, 5.4703E-02, 1.2658E-01, 2.1603E-01
2021-02-27 22:20, 9.4662E+00, 1.6037E+01, 2.6472E+01, 6.6069E+01, 5.4426E+01, 2.4004E+01, 3.2885E+00, 6.3910E-01, 4.6224E-01, 4.2240E-01, 2.6398E-01,-----------, 1.7374E-01, 1.1886E-01, 4.0502E-02,-5.1756E-02
2021-03-02 21:30, 1.0571E+01, 1.2305E+01, 2.8940E+01, 7.2683E+01, 5.7526E+01, 2.2443E+01, 3.1724E+00, 5.2137E-01, 4.9688E-01, 3.7532E-01, 2.1868E-01, 2.1307E-01, 1.6556E-01, 1.2718E-01, 6.3290E-02, 3.0613E-01
2021-03-02 22:10, 1.1823E+01, 1.3203E+01, 3.0375E+01, 6.3656E+01, 4.7162E+01, 2.2982E+01, 2.9697E+00, 4.2794E-01, 3.7344E-01, 4.1177E-01,-1.1582E-01, 2.4887E-01, 2.6812E-01, 3.2822E-02, 1.7646E-01,-3.6004E-01
2021-03-04 22:00, 9.8165E+00, 1.3964E+01, 2.6213E+01, 7.9415E+01, 5.1522E+01, 2.0696E+01, 3.0404E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-03-07 21:10, 1.3013E+01, 1.7941E+01, 3.1201E+01, 5.3855E+01, 5.4514E+01, 2.2108E+01, 3.2048E+00, 4.3167E-01, 3.1879E-01, 1.8308E-01, 4.1317E-01, 1.3796E-01, 7.0326E-02, 1.4360E-01, 1.6431E-01, 2.1603E-01
2021-03-07 21:50, 1.0204E+01, 1.4620E+01, 2.9253E+01, 9.3288E+01, 5.1987E+01, 2.1521E+01, 2.8362E+00, 5.0455E-01, 3.7571E-01, 3.1710E-01,-2.4992E-02, 1.3642E-01, 1.2893E-01, 1.5043E-01, 7.1810E-02,-3.4879E-01
2021-03-12 20:50, 8.6486E+00, 1.7938E+01, 3.1150E+01, 8.1689E+01, 5.9418E+01, 2.2663E+01, 2.8301E+00, 4.3728E-01, 2.7552E-01, 3.4178E-01, 5.4670E-02, 1.0577E-01, 2.3881E-01, 2.0514E-02,-3.6514E-02, 6.3008E-02
2021-03-12 21:30, 9.9818E+00, 1.9286E+01, 2.9807E+01, 5.9345E+01, 5.6711E+01, 2.2652E+01, 3.4449E+00, 5.4380E-01, 3.6661E-01, 2.9078E-01, 1.1871E-01, 1.8854E-01, 1.2747E-01, 6.5643E-02,-4.5034E-02, 1.9802E-01
2021-03-15 20:40,-----------,-----------,-----------, 5.3981E+01, 5.5737E+01, 2.1576E+01, 3.1058E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-03-15 21:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-03-17 20:30, 1.0276E+01, 1.1059E+01, 2.6381E+01, 7.9562E+01, 5.0468E+01, 2.2438E+01, 3.1552E+00, 5.8678E-01, 4.4175E-01, 3.0274E-01, 3.2490E-01, 2.3742E-01, 1.2160E-01, 7.9319E-02,-4.6251E-02, 2.7003E-01
2021-03-17 21:10, 1.1087E+01, 1.4033E+01, 2.9155E+01, 7.1831E+01, 5.6516E+01, 2.0856E+01, 3.2356E+00, 4.7279E-01, 3.3017E-01, 7.7587E-02, 5.1924E-02, 1.4409E-01, 8.2602E-02, 9.4362E-02, 6.6942E-02, 1.2827E-01
2021-03-20 20:20, 8.6558E+00, 1.5346E+01, 2.7237E+01, 6.6484E+01, 5.0014E+01, 2.2465E+01, 3.3743E+00, 4.0738E-01, 4.6680E-01, 2.8360E-01, 3.2177E-01,-----------, 1.8296E-01, 8.4789E-02, 8.5026E-02, 6.7508E-03
2021-03-22 20:50, 1.0866E+01, 1.3411E+01, 2.7575E+01, 9.3483E+01, 5.3455E+01, 2.0131E+01, 2.8863E+00, 4.7465E-01, 5.8520E-01, 3.4821E-01, 1.2340E-01, 2.4066E-01, 2.0072E-01, 1.6921E-02, 2.4221E-01, 1.3727E-01
2021-03-25 20:00, 1.0792E+01, 1.3929E+01, 2.7693E+01, 6.5863E+01, 5.3505E+01, 2.0340E+01, 3.2412E+00, 4.2981E-01, 4.7363E-01, 4.7027E-01,-3.7488E-02, 1.9467E-01, 1.4798E-01, 1.4633E-01, 2.5194E-01, 2.1828E-01
2021-03-27 20:30, 8.0665E+00, 1.3895E+01, 2.4222E+01, 6.7710E+01, 4.9548E+01, 2.3141E+01, 2.9143E+00, 4.3915E-01, 3.4156E-01, 3.0873E-01, 1.4214E-01,-----------, 2.7686E-01, 1.6312E-01, 1.3640E-01,-3.1054E-01
2021-03-30 19:40, 9.0156E+00, 1.2443E+01, 2.4884E+01, 5.1919E+01, 5.1556E+01, 2.2174E+01, 2.9230E+00, 4.9334E-01, 2.7097E-01, 2.4052E-01, 3.4052E-01, 8.4307E-02, 1.7581E-01, 6.4276E-02, 6.2073E-02,-6.7508E-02
2021-03-30 20:20, 5.7218E+00, 1.3383E+01, 2.9156E+01, 7.2595E+01, 4.9925E+01, 2.3476E+01, 3.0717E+00, 5.5875E-01, 4.0732E-01, 2.6325E-01, 3.8425E-01, 3.5409E-01, 8.2313E-02, 4.6888E-02, 2.6777E-02, 4.2755E-02
2021-04-01 20:10, 7.6234E+00, 1.2961E+01, 2.3704E+01, 7.4113E+01, 5.0457E+01, 2.1048E+01, 2.9729E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.3673E-01,-----------,-----------
2021-04-04 19:20, 9.7240E+00, 1.1924E+01, 2.3973E+01, 6.1506E+01, 4.8423E+01, 2.1620E+01, 2.9904E+00, 5.3072E-01, 2.9146E-01, 1.7350E-01, 6.5257E-02, 2.4679E-01, 1.1428E-01, 1.3682E-01, 1.8257E-02,-3.1504E-02
2021-04-04 20:00, 5.5250E+00, 1.2512E+01, 2.5155E+01, 6.6520E+01, 5.4709E+01, 2.2976E+01, 3.0901E+00, 5.5896E-01, 3.4156E-01, 2.8599E-01, 2.1868E-01, 3.7402E-01, 6.3000E-02, 9.4362E-02,-5.1119E-02,-1.3502E-01
2021-04-09 19:00, 1.0976E+01, 1.0922E+01, 2.2427E+01, 6.6751E+01, 5.1485E+01, 2.0884E+01, 3.1022E+00, 5.1764E-01, 4.2809E-01, 3.6497E-01, 4.2174E-02, 3.1730E-01, 7.4721E-02, 9.7098E-02, 1.6188E-01, 3.2629E-01
2021-04-09 19:40, 5.8565E+00, 1.3307E+01, 2.0415E+01, 5.6839E+01, 4.7038E+01, 2.2158E+01, 3.0027E+00, 4.1299E-01, 4.1215E-01, 3.7095E-01, 1.4839E-01, 5.9781E-02, 2.4416E-01, 1.2992E-01, 9.1333E-02,-3.3754E-02
2021-04-12 18:50,-----------,-----------,-----------,-----------,-----------,-----------, 3.0973E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-04-14 18:40, 7.5877E+00, 1.3239E+01, 2.4470E+01, 6.5383E+01, 5.6322E+01, 2.2495E+01, 2.8485E+00, 5.2698E-01, 3.6205E-01, 1.9265E-01, 3.3427E-01, 1.0117E-01, 1.8754E-01, 1.3539E-01,-6.8159E-02, 2.9254E-02
2021-04-14 19:20, 7.8455E+00, 1.1195E+01, 2.5079E+01, 5.4163E+01, 5.5005E+01, 2.2492E+01, 3.2827E+00, 4.3915E-01, 4.1443E-01, 2.5966E-01, 2.0931E-01, 2.0847E-01, 3.2231E-01, 1.0530E-01, 1.1563E-01, 2.1153E-01
2021-04-17 18:30, 9.7977E+00, 1.4724E+01, 2.6130E+01, 7.7302E+01, 5.0918E+01, 2.5362E+01, 3.2015E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.7784E-01,-----------,-----------
2021-04-19 19:00, 7.0720E+00, 1.1510E+01, 2.4115E+01, 6.4797E+01, 4.7162E+01, 2.1123E+01, 2.7732E+00, 6.0457E-01, 2.9374E-01, 1.0411E-01, 2.7023E-01, 1.8321E-01, 7.1791E-02, 9.8465E-02,-5.3553E-02, 2.7903E-01
2021-04-22 18:10, 7.0352E+00, 1.0957E+01, 2.2451E+01, 6.2346E+01, 4.4044E+01, 2.2054E+01, 2.8431E+00, 4.7092E-01, 3.7987E-01, 3.4582E-01, 7.5818E-02,-----------, 2.1417E-01, 2.6124E-01,-5.7887E-02, 1.5752E-02
2021-04-24 18:40, 6.8581E+00, 1.3860E+01, 2.4162E+01, 7.8954E+01, 5.7920E+01, 2.0346E+01, 3.2174E+00, 4.5032E-01, 3.1196E-01, 2.3813E-01, 1.2496E-01,-----------, 1.0239E-01, 1.5603E-01, 9.6153E-02, 2.7003E-01
2021-04-27 17:50, 8.3774E+00, 1.3618E+01, 2.7076E+01, 5.7781E+01, 4.9988E+01, 2.1548E+01, 2.8111E+00, 6.3500E-01, 2.4364E-01, 2.5932E-01,-7.4871E-03, 7.2044E-02, 1.1867E-01,-2.7351E-02, 2.0204E-01,-1.3502E-02
2021-04-29 18:20, 5.0575E+00, 1.3001E+01, 2.0550E+01, 6.0222E+01, 5.4923E+01, 2.1427E+01, 3.0431E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.7399E-01,-----------,-----------
2021-04-30 18:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-05-02 17:30, 9.6471E+00, 1.1309E+01, 2.1811E+01, 5.4349E+01, 5.5294E+01, 2.3278E+01, 2.9744E+00, 4.3475E-01, 4.7590E-01, 3.7454E-01, 3.1240E-03, 1.1093E-01, 4.6884E-02, 6.0173E-02, 1.3008E-01, 6.4583E-01
2021-05-02 18:10, 7.1088E+00, 1.3203E+01, 2.3432E+01, 6.3873E+01, 4.7959E+01, 2.3366E+01, 3.1624E+00, 5.6248E-01, 6.2974E-01, 3.0035E-01, 1.4370E-01, 1.9453E-01, 6.3486E-02, 1.3539E-01, 1.0102E-01,-6.3008E-02
2021-05-07 17:10, 8.5453E+00, 8.8137E+00, 2.2537E+01, 6.6555E+01, 4.7020E+01, 2.3762E+01, 3.0484E+00, 5.0044E-01, 3.5522E-01, 1.3402E-01, 1.4995E-01, 2.5383E-01, 3.1354E-01,-7.3650E-02, 2.5999E-02, 1.4627E-01
2021-05-07 17:50, 9.0242E+00, 1.4620E+01, 2.4292E+01, 6.6076E+01, 5.3531E+01, 2.1543E+01, 3.3684E+00, 5.2698E-01, 6.7857E-01, 2.9556E-01, 2.1087E-01,-2.9124E-02, 1.6409E-01, 7.6447E-02, 8.3982E-02,-2.2503E-02
2021-05-12 16:50, 9.0610E+00, 1.4136E+01, 2.1465E+01, 7.1493E+01, 4.7392E+01, 2.0609E+01, 3.1778E+00, 5.7743E-01, 3.5522E-01, 2.1778E-01, 1.0934E-01, 2.3299E-01, 2.1305E-01, 1.4496E-01, 1.0711E-01, 2.7003E-02
2021-05-12 17:30, 9.0610E+00, 1.3480E+01, 2.3641E+01, 6.1298E+01, 5.1578E+01, 1.9311E+01, 3.1855E+00, 4.5970E-01, 4.7590E-01, 4.0326E-01, 1.8276E-01, 1.6708E-01, 1.3186E-01, 5.4305E-02, 7.7896E-02,-2.5203E-01
2021-05-16 17:10,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-05-17 16:30,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-05-17 17:10, 7.8087E+00, 1.0749E+01, 2.5195E+01, 4.7230E+01, 4.8367E+01, 2.0982E+01, 3.1111E+00, 4.4662E-01, 2.5048E-01, 2.7881E-01, 6.4042E-02, 1.9314E-01, 2.9548E-01, 1.6821E-01, 1.1319E-01, 2.3403E-01
2021-05-20 16:20, 1.1234E+01, 9.2672E+00, 2.2254E+01, 6.3998E+01, 4.9447E+01, 2.1922E+01, 3.0248E+00,-----------,-----------,-----------,-----------,-----------,-----------, 1.1297E-01,-----------,-----------
2021-05-22 16:50, 1.0092E+01, 1.2408E+01, 2.4711E+01, 6.6573E+01, 5.1686E+01, 2.3908E+01, 3.1080E+00, 5.1390E-01, 4.6126E-01, 2.7283E-01, 3.1553E-01,-----------, 1.5990E-01, 5.2101E-02, 1.8767E-01, 2.8354E-01
2021-05-25 16:00, 7.7350E+00, 1.4517E+01, 2.5251E+01, 6.6484E+01, 5.0617E+01, 2.0211E+01, 3.2456E+00, 4.4662E-01, 4.1871E-01, 2.7881E-01, 2.8272E-01,-----------, 1.9654E-01,-2.5672E-02, 3.9797E-02,-1.2377E-01
2021-05-27 16:30,-----------,-----------,-----------, 7.2950E+01, 4.7178E+01, 2.3016E+01, 2.7960E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-05-30 15:40, 6.7552E+00, 1.4413E+01, 2.2955E+01, 6.4084E+01, 5.1715E+01, 2.2405E+01, 3.1003E+00, 4.4289E-01, 2.0956E-01, 2.1180E-01, 2.0619E-01, 1.1343E-01, 2.7604E-01, 2.1471E-01, 7.6679E-02,-1.8227E-01
2021-05-30 16:20, 1.2265E+01, 1.0957E+01, 2.4610E+01, 4.8242E+01, 5.6516E+01, 2.1257E+01, 2.9627E+00, 5.1764E-01, 3.1651E-01, 2.0941E-01, 8.7473E-02, 2.3146E-01, 7.9116E-02, 9.2995E-02, 7.5462E-02,-4.5006E-03
2021-06-01 15:30, 9.2452E+00, 1.1164E+01, 2.3696E+01, 6.1404E+01, 4.9147E+01, 2.1445E+01, 3.0014E+00, 3.5289E-01, 4.1533E-01, 2.7610E-01, 1.4666E-01, 2.6381E-01, 1.3774E-01, 1.4831E-01,-1.6795E-01, 8.6938E-02
2021-06-04 15:20, 9.6503E+00, 1.1752E+01, 2.3783E+01, 6.6218E+01, 5.2929E+01, 2.1949E+01, 3.2463E+00, 4.6733E-01, 3.7344E-01, 2.0299E-01, 1.5495E-01, 2.4901E-01, 1.3784E-01, 1.1579E-01, 1.5131E-01,-1.5446E-01
2021-06-04 16:00, 9.6135E+00, 1.1682E+01, 2.2395E+01, 5.5294E+01, 5.3442E+01, 2.3519E+01, 3.1198E+00, 4.3713E-01, 2.7600E-01, 3.9781E-01,-7.4063E-03, 1.0342E-01, 6.1898E-02, 5.8571E-02, 1.7492E-01,-1.0360E-01
2021-06-06 15:10, 9.3188E+00, 1.1475E+01, 2.3717E+01, 6.6449E+01, 5.0368E+01, 1.9854E+01, 2.9353E+00, 4.2158E-01,-----------, 2.1060E-01, 8.4973E-02, 1.9908E-01, 2.3911E-01, 5.3622E-02, 1.1225E-01, 1.6439E-01
2021-06-08 15:00, 9.2452E+00, 1.2177E+01, 2.4041E+01, 6.3882E+01, 4.3654E+01, 2.2181E+01, 3.1492E+00,-----------,-----------,-----------,-----------, 1.7837E-01,-----------, 3.2988E-02, 1.8153E-01, 1.2498E-01
2021-06-09 15:00, 6.1512E+00, 1.2512E+01, 2.6914E+01, 4.7887E+01, 4.9591E+01, 2.2829E+01, 3.0299E+00, 4.2063E-01, 1.9790E-01, 2.2787E-01, 2.5847E-01, 3.5841E-01, 2.2224E-01, 1.2507E-01, 6.2184E-02, 4.5988E-01
2021-06-09 15:40, 6.8510E+00, 1.3934E+01, 2.9755E+01, 6.7781E+01, 5.8095E+01, 2.2303E+01, 3.3312E+00, 3.3797E-01, 2.6041E-01, 2.8523E-01, 2.0846E-01, 3.1540E-01, 1.6329E-01, 1.2647E-01, 7.4355E-02, 1.4893E-01
2021-06-11 14:50, 1.1934E+01, 1.4240E+01, 2.9161E+01, 7.2259E+01, 5.1004E+01, 2.1777E+01, 3.0435E+00, 4.2449E-01, 4.0805E-01, 3.5166E-01, 2.4664E-01, 1.0203E-01, 3.1615E-01, 1.2136E-01, 8.8345E-02, 2.2700E-01
2021-06-12 15:30, 9.8713E+00, 1.4413E+01, 2.5038E+01, 6.1031E+01, 5.5066E+01, 2.0490E+01, 2.7494E+00,-----------,-----------, 3.8978E-01,-----------, 7.5249E-02,-----------, 8.3148E-02, 2.0574E-01, 2.4461E-02
2021-06-14 15:20, 1.0619E+01, 1.5623E+01, 3.0075E+01, 6.2470E+01, 4.9156E+01, 2.3302E+01, 3.1550E+00, 4.0054E-01, 3.1433E-01, 2.7400E-01, 2.2082E-01, 1.9349E-01, 2.4499E-01,-6.0254E-02,-2.6793E-02,-3.0290E-02
2021-06-16 14:30, 9.5602E+00, 9.9543E+00, 2.5849E+01, 5.8527E+01, 5.2904E+01, 2.2100E+01, 2.9843E+00, 4.7997E-01, 3.3883E-01, 2.6703E-01, 8.6986E-02, 1.5061E-01, 1.3788E-01, 1.9478E-01, 1.4091E-01,-1.3611E-02
2021-06-17 14:30, 7.8939E+00,-----------, 2.5801E+01, 7.6670E+01, 4.7033E+01, 2.3031E+01, 3.0337E+00,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------,-----------
2021-06-17 15:10, 9.5398E+00, 1.4035E+01, 2.5940E+01, 7.8982E+01, 4.7382E+01, 2.2467E+01, 2.9993E+00, 4.4849E-01,-----------, 2.0869E-01, 1.2553E-01, 2.3967E-01, 1.2024E-01, 1.9961E-01,-1.1582E-01, 1.8192E-01
2021-06-19 15:00, 1.2928E+01, 1.5277E+01, 2.5390E+01, 5.5314E+01, 4.7190E+01, 2.1187E+01, 2.8988E+00, 5.3342E-01, 2.7746E-01, 2.8026E-01, 2.1831E-01,-----------, 1.1387E-01, 4.8768E-02, 6.6496E-02, 2.0566E-01
2021-06-21 14:10, 9.0242E+00, 1.1984E+01, 2.7075E+01, 7.3714E+01, 5.6668E+01, 2.1886E+01, 2.9004E+00, 4.0065E-01,-----------, 2.6996E-01, 1.6147E-02, 1.9494E-01, 3.1178E-01, 1.0710E-01, 5.4725E-02, 4.3916E-01
2021-06-22 14:10, 1.0638E+01, 1.1337E+01, 2.9219E+01, 8.1110E+01, 5.3081E+01, 2.0815E+01, 3.1978E+00, 7.5090E-01,-----------,-----------,-----------,-----------, 6.2259E-02, 1.4274E-01,-----------,-----------
2021-06-22 14:50, 1.2707E+01, 1.6213E+01, 3.1265E+01, 6.3074E+01, 4.7726E+01, 2.0677E+01, 3.0881E+00, 6.1255E-01, 1.8964E-01, 2.0774E-01,-2.9596E-03, 9.9820E-02, 1.7770E-01, 1.1581E-01, 8.7926E-02, 1.5200E-01
2021-06-24 14:00, 1.0534E+01, 1.2443E+01, 2.8482E+01, 7.7157E+01, 5.8953E+01, 1.9813E+01, 3.2211E+00, 4.2658E-01, 4.8535E-01, 3.4332E-01, 2.3676E-01, 2.0847E-01, 1.5048E-01,-5.0736E-02, 4.5484E-02,-----------
2021-06-26 13:50, 1.0646E+01, 1.1994E+01, 2.6602E+01, 5.8438E+01, 5.3844E+01, 2.4188E+01, 2.9917E+00, 4.9767E-01, 2.8418E-01, 2.4423E-01, 1.5426E-01, 1.5981E-01, 1.8291E-01, 1.2786E-01, 4.1085E-02, 3.2580E-01
2021-06-27 13:50, 8.4195E+00, 1.4344E+01, 2.8592E+01, 6.9468E+01, 4.6276E+01, 2.1705E+01, 2.6500E+00, 5.4595E-01, 3.6628E-01, 2.7844E-01,-6.8160E-03, 3.1242E-01, 8.7488E-02, 8.3940E-02, 7.9605E-02,-3.7273E-01
2021-06-27 14:30, 1.0350E+01, 1.0265E+01, 2.7453E+01, 6.1866E+01, 4.9095E+01,-----------, 3.1486E+00, 4.9507E-01, 4.3348E-01, 1.9627E-01,-----------,-----------, 4.5095E-03, 1.6370E-01,-----------,-----------
2021-06-29 13:40, 1.1043E+01, 1.3618E+01, 2.9427E+01, 6.5259E+01, 4.9801E+01, 2.0300E+01, 3.1721E+00, 4.5466E-01, 4.1360E-01, 1.5770E-01, 9.0583E-02, 1.3253E-01, 8.0274E-02, 1.1763E-01,-1.9000E-02, 3.6026E-01
2021-06-30 14:20, 6.8878E+00, 1.7936E+01, 2.5856E+01, 8.5295E+01, 5.5835E+01, 2.1075E+01, 3.1740E+00, 4.3913E-01,-----------, 3.1777E-01,-1.1544E-02, 2.4891E-01,-7.7644E-02, 2.2342E-01, 8.9939E-02, 3.3967E-01

